On Elliptical and Inverse Elliptical Wishart distributions

This paper deals with the Elliptical Wishart and Inverse Elliptical Wishart distributions, which play a major role when handling covariance matrices. Similarly to multivariate elliptical distributions, these form a large family of covariance distributions, encompassing, \textit{e.g.}, the Wishart or $t$-Wishart ones. Our first major contribution is to derive a stochastic representation for Elliptical Wishart and Inverse Elliptical Wishart matrices. This later enables us to obtain various key statistical properties of these distributions such as expectations, variances, and Kronecker moments up to any order. The stochastic representation provides an efficient method for generating random matrices from these distributions. Additionally, Elliptical Wishart distributions have a specific dependence structure - a random scale shared by all columns - which strongly influences their asymptotic behavior. Lastly, the practical relevance of Elliptical Wishart distributions, particularly the $t$-Wishart distribution, is demonstrated through a fitting experiment conducted on real electroencephalographic data. This experiment highlights their effectiveness in accurately modeling real covariance matrices.

==> figures_/cdf_norm_class_13.txt <==
x,eeg_cdf,wishart_cdf,t_wishart_cdf 
0.08674919242616319,0.0,0.0,0.00892 
0.08717544478824442,0.0,0.0,0.00965 
0.08760169715032563,0.0,0.0,0.01033 
0.08802794951240686,0.0,0.0,0.01099 
0.08845420187448808,0.0,0.0,0.01173 
0.0888804542365693,0.0,0.0,0.01258 
0.08930670659865053,0.0,0.0,0.01358 
0.08973295896073175,0.0,0.0,0.0147 
0.09015921132281297,0.0,0.0,0.01574 
0.09058546368489419,0.0,0.0,0.01683 
0.09101171604697542,0.0,0.0,0.01805 
0.09143796840905663,0.0,0.0,0.01945 
0.09186422077113786,0.0,0.0,0.02072 
0.09229047313321909,0.0,0.0,0.02212 
0.0927167254953003,0.0,0.0,0.02353 
0.09314297785738153,0.0,0.0,0.02522 
0.09356923021946276,0.0,0.0,0.02688 
0.09399548258154397,0.0,0.0,0.02853 
0.0944217349436252,0.0,0.0,0.03041 
0.09484798730570641,0.0,0.0,0.03223 
0.09527423966778764,0.0,0.0,0.03398 
0.09570049202986886,0.0,0.0,0.03612 
0.09612674439195008,0.0,0.0,0.038 
0.09655299675403131,0.025,0.0,0.04005 
0.09697924911611253,0.025,0.0,0.04185 
0.09740550147819375,0.025,0.0,0.04404 
0.09783175384027498,0.025,0.0,0.04633 
0.0982580062023562,0.025,0.0,0.04893 
0.09868425856443742,0.025,0.0,0.05161 
0.09911051092651864,0.025,0.0,0.05433 
0.09953676328859987,0.025,0.0,0.05714 
0.09996301565068108,0.025,0.0,0.06004 
0.10038926801276231,0.025,0.0,0.06295 
0.10081552037484354,0.025,0.0,0.06608 
0.10124177273692475,0.05,0.0,0.06921 
0.10166802509900598,0.05,0.0,0.07233 
0.1020942774610872,0.05,0.0,0.07562 
0.10252052982316842,0.05,0.0,0.07903 
0.10294678218524964,0.05,0.0,0.08238 
0.10337303454733086,0.05,0.0,0.08594 
0.10379928690941209,0.05,0.0,0.08959 
0.1042255392714933,0.05,0.0,0.09335 
0.10465179163357453,0.075,0.0,0.09701 
0.10507804399565576,0.075,0.0,0.10083 
0.10550429635773698,0.075,0.0,0.10498 
0.1059305487198182,0.075,0.0,0.10939 
0.10635680108189942,0.075,0.0,0.11365 
0.10678305344398065,0.075,0.0,0.11774 
0.10720930580606186,0.075,0.0,0.12182 
0.10763555816814309,0.075,0.0,0.12618 
0.10806181053022432,0.075,1e-05,0.13043 
0.10848806289230553,0.075,1e-05,0.13471 
0.10891431525438676,0.075,1e-05,0.13943 
0.10934056761646799,0.075,1e-05,0.14385 
0.1097668199785492,0.1,4e-05,0.14878 
0.11019307234063043,0.15,4e-05,0.15336 
0.11061932470271164,0.15,5e-05,0.15852 
0.11104557706479287,0.15,8e-05,0.16408 
0.11147182942687409,0.175,0.0001,0.16937 
0.11189808178895531,0.175,0.00013,0.17464 
0.11232433415103654,0.175,0.00017,0.17986 
0.11275058651311776,0.175,0.00022,0.18545 
0.11317683887519898,0.175,0.00026,0.19107 
0.11360309123728021,0.175,0.00034,0.19688 
0.11402934359936143,0.225,0.00045,0.20283 
0.11445559596144264,0.25,0.00055,0.20822 
0.11488184832352387,0.275,0.00067,0.21374 
0.1153081006856051,0.275,0.00086,0.21928 
0.11573435304768631,0.3,0.00111,0.22483 
0.11616060540976754,0.3,0.00141,0.23062 
0.11658685777184877,0.3,0.00184,0.23649 
0.11701311013392998,0.325,0.00235,0.24248 
0.11743936249601121,0.325,0.0029,0.2486 
0.11786561485809242,0.35,0.00374,0.25463 
0.11829186722017365,0.35,0.00461,0.26088 
0.11871811958225487,0.35,0.00554,0.26678 
0.1191443719443361,0.4,0.00675,0.27295 
0.11957062430641732,0.4,0.0083,0.27911 
0.11999687666849854,0.4,0.00991,0.28533 
0.12042312903057976,0.4,0.01163,0.292 
0.12084938139266099,0.425,0.01366,0.29868 
0.12127563375474221,0.425,0.01643,0.30453 
0.12170188611682342,0.425,0.01944,0.31094 
0.12212813847890466,0.425,0.02284,0.31768 
0.12255439084098588,0.45,0.02652,0.32361 
0.12298064320306709,0.45,0.03135,0.33044 
0.12340689556514832,0.45,0.03624,0.33705 
0.12383314792722955,0.45,0.0418,0.34364 
0.12425940028931076,0.475,0.04772,0.3506 
0.12468565265139199,0.5,0.05461,0.35758 
0.12511190501347322,0.5,0.06174,0.3644 
0.12553815737555443,0.5,0.07008,0.3708 
0.12596440973763565,0.5,0.08004,0.37764 
0.1263906620997169,0.5,0.09007,0.38467 
0.1268169144617981,0.525,0.10114,0.39137 
0.12724316682387932,0.525,0.11312,0.39814 
0.12766941918596053,0.525,0.12607,0.40469 
0.12809567154804177,0.525,0.13991,0.41175 
0.128521923910123,0.525,0.15451,0.41861 
0.12894817627220423,0.525,0.17016,0.42521 
0.12937442863428544,0.525,0.18687,0.43169 
0.12980068099636666,0.525,0.20466,0.4384 
0.13022693335844787,0.525,0.22313,0.44493 
0.13065318572052909,0.525,0.24221,0.45166 
0.13107943808261033,0.525,0.26246,0.45808 
0.13150569044469154,0.525,0.2843,0.4644 
0.13193194280677278,0.525,0.30543,0.47099 
0.132358195168854,0.525,0.32716,0.47784 
0.1327844475309352,0.525,0.34975,0.48446 
0.13321069989301643,0.525,0.37442,0.49105 
0.13363695225509767,0.525,0.39818,0.49772 
0.13406320461717888,0.525,0.42295,0.50392 
0.1344894569792601,0.525,0.44839,0.5107 
0.13491570934134134,0.525,0.47316,0.51722 
0.13534196170342255,0.525,0.49865,0.52344 
0.13576821406550377,0.525,0.52339,0.5297 
0.13619446642758498,0.525,0.54758,0.53613 
0.13662071878966622,0.575,0.5729,0.5428 
0.13704697115174744,0.575,0.5969,0.54904 
0.13747322351382865,0.575,0.62084,0.55538 
0.1378994758759099,0.6,0.64404,0.56161 
0.1383257282379911,0.6,0.66692,0.56796 
0.13875198060007232,0.6,0.68866,0.57443 
0.13917823296215354,0.6,0.70983,0.58013 
0.13960448532423478,0.65,0.73135,0.58657 
0.140030737686316,0.65,0.75072,0.59291 
0.14045699004839723,0.65,0.77066,0.59864 
0.14088324241047845,0.65,0.78866,0.60488 
0.14130949477255966,0.675,0.80551,0.61075 
0.14173574713464088,0.7,0.82195,0.61645 
0.1421619994967221,0.7,0.83702,0.62251 
0.14258825185880333,0.7,0.85115,0.62817 
0.14301450422088455,0.7,0.86403,0.63364 
0.1434407565829658,0.7,0.87639,0.63913 
0.143867008945047,0.7,0.88801,0.64451 
0.14429326130712822,0.725,0.89912,0.65004 
0.14471951366920943,0.725,0.90919,0.6551 
0.14514576603129067,0.725,0.91857,0.66019 
0.1455720183933719,0.725,0.92716,0.66595 
0.1459982707554531,0.725,0.93536,0.67106 
0.14642452311753434,0.725,0.94237,0.67626 
0.14685077547961556,0.725,0.9489,0.68137 
0.14727702784169677,0.725,0.95513,0.68645 
0.147703280203778,0.725,0.96035,0.69146 
0.14812953256585923,0.725,0.96514,0.69661 
0.14855578492794044,0.725,0.96923,0.70173 
0.14898203729002166,0.725,0.97321,0.70644 
0.1494082896521029,0.725,0.97663,0.71143 
0.1498345420141841,0.725,0.97982,0.71589 
0.15026079437626533,0.725,0.98229,0.72061 
0.15068704673834654,0.75,0.98465,0.72536 
0.15111329910042778,0.75,0.98664,0.73011 
0.151539551462509,0.75,0.98853,0.7347 
0.15196580382459024,0.75,0.99028,0.73927 
0.15239205618667145,0.75,0.99188,0.74359 
0.15281830854875267,0.75,0.99294,0.74806 
0.15324456091083388,0.75,0.99415,0.75224 
0.1536708132729151,0.75,0.99499,0.75648 
0.15409706563499634,0.8,0.99584,0.7604 
0.15452331799707755,0.825,0.99644,0.76508 
0.1549495703591588,0.825,0.99695,0.76922 
0.15537582272124,0.825,0.99742,0.77362 
0.15580207508332122,0.825,0.99792,0.77736 
0.15622832744540244,0.825,0.99815,0.78114 
0.15665457980748365,0.85,0.99842,0.78523 
0.1570808321695649,0.85,0.99866,0.78896 
0.15750708453164614,0.85,0.99879,0.79315 
0.15793333689372735,0.85,0.99897,0.79714 
0.15835958925580856,0.85,0.99919,0.80059 
0.15878584161788978,0.85,0.99928,0.8043 
0.159212093979971,0.85,0.99934,0.80785 
0.15963834634205223,0.875,0.99953,0.81151 
0.16006459870413345,0.875,0.99961,0.81494 
0.1604908510662147,0.875,0.99969,0.81836 
0.1609171034282959,0.9,0.99974,0.82173 
0.16134335579037712,0.9,0.99977,0.82502 
0.16176960815245833,0.9,0.99981,0.82828 
0.16219586051453955,0.9,0.99988,0.83182 
0.1626221128766208,0.9,0.99989,0.83477 
0.163048365238702,0.9,0.99993,0.83795 
0.16347461760078325,0.9,0.99993,0.84102 
0.16390086996286446,0.9,0.99996,0.84399 
0.16432712232494567,0.9,0.99998,0.84699 
0.1647533746870269,0.9,0.99998,0.84977 
0.1651796270491081,0.9,0.99998,0.85273 
0.16560587941118934,0.9,0.99998,0.85564 
0.16603213177327056,0.9,0.99998,0.85853 
0.1664583841353518,0.9,0.99998,0.86138 
0.16688463649743301,0.9,0.99998,0.86428 
0.16731088885951423,0.9,0.99999,0.8666 
0.16773714122159544,0.9,0.99999,0.8692 
0.16816339358367666,0.9,0.99999,0.87153 
0.1685896459457579,0.9,1.0,0.87419 
0.16901589830783914,0.9,1.0,0.87667 
0.16944215066992036,0.9,1.0,0.8789 
0.16986840303200157,0.9,1.0,0.88142 
0.17029465539408278,0.9,1.0,0.88372 
0.170720907756164,0.9,1.0,0.88595 
0.17114716011824524,0.9,1.0,0.88824 
0.17157341248032645,0.9,1.0,0.89036 
0.1719996648424077,0.9,1.0,0.89253 
0.1724259172044889,0.9,1.0,0.89458 
0.17285216956657012,0.9,1.0,0.89667 
0.17327842192865134,0.9,1.0,0.89877 
0.17370467429073255,0.9,1.0,0.9008 
0.1741309266528138,0.9,1.0,0.90269 
0.174557179014895,0.9,1.0,0.90463 
0.17498343137697625,0.9,1.0,0.90669 
0.17540968373905746,0.9,1.0,0.90856 
0.17583593610113868,0.9,1.0,0.91038 
0.1762621884632199,0.9,1.0,0.91206 
0.1766884408253011,0.9,1.0,0.91404 
0.17711469318738235,0.9,1.0,0.91569 
0.17754094554946356,0.925,1.0,0.91747 
0.1779671979115448,0.925,1.0,0.91919 
0.17839345027362602,0.925,1.0,0.92102 
0.17881970263570723,0.925,1.0,0.92262 
0.17924595499778845,0.925,1.0,0.92422 
0.17967220735986966,0.925,1.0,0.92578 
0.1800984597219509,0.925,1.0,0.92731 
0.18052471208403215,0.925,1.0,0.92871 
0.18095096444611336,0.925,1.0,0.93015 
0.18137721680819457,0.925,1.0,0.93154 
0.1818034691702758,0.925,1.0,0.93309 
0.182229721532357,0.95,1.0,0.93416 
0.18265597389443824,0.95,1.0,0.93564 
0.18308222625651946,0.95,1.0,0.93708 
0.1835084786186007,0.95,1.0,0.93848 
0.18393473098068192,0.95,1.0,0.93984 
0.18436098334276313,0.95,1.0,0.94113 
0.18478723570484434,0.95,1.0,0.9426 
0.18521348806692556,0.95,1.0,0.94384 
0.1856397404290068,0.95,1.0,0.94509 
0.18606599279108801,0.95,1.0,0.9464 
0.18649224515316926,0.95,1.0,0.94765 
0.18691849751525047,0.95,1.0,0.9488 
0.18734474987733168,0.95,1.0,0.94986 
0.1877710022394129,0.95,1.0,0.95102 
0.1881972546014941,0.95,1.0,0.95208 
0.18862350696357535,0.95,1.0,0.95322 
0.18904975932565657,0.95,1.0,0.95435 
0.1894760116877378,0.95,1.0,0.95547 
0.18990226404981903,0.95,1.0,0.95645 
0.19032851641190024,0.95,1.0,0.95741 
0.19075476877398145,0.95,1.0,0.95824 
0.19118102113606267,0.95,1.0,0.95907 
0.1916072734981439,0.95,1.0,0.95989 
0.19203352586022515,0.95,1.0,0.96059 
0.19245977822230637,0.95,1.0,0.96142 
0.19288603058438758,0.95,1.0,0.96223 
0.1933122829464688,0.95,1.0,0.963 
0.19373853530855,0.95,1.0,0.96385 
0.19416478767063125,0.95,1.0,0.96478 
0.19459104003271246,0.95,1.0,0.96532 
0.1950172923947937,0.95,1.0,0.96618 
0.19544354475687492,0.95,1.0,0.96682 
0.19586979711895613,0.95,1.0,0.96758 
0.19629604948103735,0.95,1.0,0.96818 
0.19672230184311856,0.95,1.0,0.96891 
0.1971485542051998,0.95,1.0,0.96967 
0.19757480656728102,0.95,1.0,0.97027 
0.19800105892936226,0.95,1.0,0.97098 
0.19842731129144348,0.95,1.0,0.97162 
0.1988535636535247,0.95,1.0,0.97225 
0.1992798160156059,0.95,1.0,0.97281 
0.19970606837768712,0.95,1.0,0.97346 
0.20013232073976836,0.95,1.0,0.9741 
0.2005585731018496,0.95,1.0,0.97446 
0.20098482546393082,0.95,1.0,0.97494 
0.20141107782601203,0.95,1.0,0.97557 
0.20183733018809324,0.95,1.0,0.97611 
0.20226358255017446,0.95,1.0,0.9767 
0.2026898349122557,0.95,1.0,0.97728 
0.20311608727433692,0.95,1.0,0.97779 
0.20354233963641816,0.95,1.0,0.9783 
0.20396859199849937,0.95,1.0,0.97885 
0.20439484436058059,0.95,1.0,0.97935 
0.2048210967226618,0.975,1.0,0.97981 
0.205247349084743,0.975,1.0,0.98031 
0.20567360144682426,0.975,1.0,0.98059 
0.20609985380890547,0.975,1.0,0.98104 
0.2065261061709867,0.975,1.0,0.98148 
0.20695235853306793,0.975,1.0,0.9819 
0.20737861089514914,0.975,1.0,0.98227 
0.20780486325723035,0.975,1.0,0.98259 
0.20823111561931157,0.975,1.0,0.98303 
0.2086573679813928,0.975,1.0,0.98341 
0.20908362034347402,0.975,1.0,0.98377 
0.20950987270555527,0.975,1.0,0.98414 
0.20993612506763648,0.975,1.0,0.98454 
0.2103623774297177,0.975,1.0,0.98488 
0.2107886297917989,0.975,1.0,0.9853 
0.21121488215388012,0.975,1.0,0.98572 
0.21164113451596137,0.975,1.0,0.98603 
0.21206738687804258,0.975,1.0,0.98643 
0.21249363924012382,0.975,1.0,0.98672 
0.21291989160220504,0.975,1.0,0.98695 
0.21334614396428625,0.975,1.0,0.98729 
0.21377239632636746,0.975,1.0,0.98754 
0.2141986486884487,0.975,1.0,0.98787 
0.21462490105052992,0.975,1.0,0.98814 
0.21505115341261113,0.975,1.0,0.9883 
0.21547740577469238,0.975,1.0,0.98856 
0.2159036581367736,0.975,1.0,0.98889 
0.2163299104988548,0.975,1.0,0.9892 
0.21675616286093605,0.975,1.0,0.98947 
0.21718241522301726,0.975,1.0,0.98965 
0.21760866758509848,0.975,1.0,0.98987 
0.2180349199471797,0.975,1.0,0.99014 
0.21846117230926093,0.975,1.0,0.99035 
0.21888742467134215,0.975,1.0,0.99056 
0.21931367703342336,0.975,1.0,0.99071 
0.2197399293955046,0.975,1.0,0.99086 
0.22016618175758582,0.975,1.0,0.9911 
0.22059243411966703,0.975,1.0,0.99134 
0.22101868648174827,0.975,1.0,0.99156 
0.2214449388438295,0.975,1.0,0.99174 
0.2218711912059107,0.975,1.0,0.99195 
0.22229744356799191,0.975,1.0,0.99217 
0.22272369593007316,0.975,1.0,0.99232 
0.22314994829215437,0.975,1.0,0.99244 
0.22357620065423559,0.975,1.0,0.99267 
0.22400245301631683,0.975,1.0,0.99283 
0.22442870537839804,0.975,1.0,0.99299 
0.22485495774047926,0.975,1.0,0.99315 
0.22528121010256047,0.975,1.0,0.9933 
0.2257074624646417,0.975,1.0,0.99349 
0.22613371482672293,0.975,1.0,0.99367 
0.22655996718880414,0.975,1.0,0.99382 
0.22698621955088538,0.975,1.0,0.99396 
0.2274124719129666,0.975,1.0,0.99413 
0.2278387242750478,0.975,1.0,0.99427 
0.22826497663712905,0.975,1.0,0.99437 
0.22869122899921027,0.975,1.0,0.99459 
0.22911748136129148,0.975,1.0,0.99469 
0.2295437337233727,0.975,1.0,0.9948 
0.22996998608545394,0.975,1.0,0.99491 
0.23039623844753515,0.975,1.0,0.99503 
0.23082249080961637,0.975,1.0,0.99511 
0.2312487431716976,0.975,1.0,0.99519 
0.23167499553377882,0.975,1.0,0.99532 
0.23210124789586004,0.975,1.0,0.99543 
0.23252750025794128,0.975,1.0,0.99557 
0.2329537526200225,0.975,1.0,0.99578 
0.2333800049821037,0.975,1.0,0.99589 
0.23380625734418492,0.975,1.0,0.99602 
0.23423250970626616,0.975,1.0,0.99611 
0.23465876206834738,0.975,1.0,0.99627 
0.2350850144304286,0.975,1.0,0.99634 
0.23551126679250983,0.975,1.0,0.99641 
0.23593751915459105,0.975,1.0,0.99652 
0.23636377151667226,0.975,1.0,0.99663 
0.23679002387875348,0.975,1.0,0.99673 
0.23721627624083472,0.975,1.0,0.99679 
0.23764252860291593,0.975,1.0,0.99685 
0.23806878096499715,0.975,1.0,0.99691 
0.2384950333270784,0.975,1.0,0.99694 
0.2389212856891596,0.975,1.0,0.997 
0.23934753805124082,0.975,1.0,0.99704 
0.23977379041332206,0.975,1.0,0.9971 
0.24020004277540327,0.975,1.0,0.99715 
0.24062629513748449,0.975,1.0,0.99722 
0.2410525474995657,0.975,1.0,0.9973 
0.24147879986164694,0.975,1.0,0.99734 
0.24190505222372816,0.975,1.0,0.99741 
0.24233130458580937,0.975,1.0,0.99748 
0.2427575569478906,0.975,1.0,0.99752 
0.24318380930997183,0.975,1.0,0.99756 
0.24361006167205304,0.975,1.0,0.99765 
0.24403631403413428,0.975,1.0,0.99772 
0.2444625663962155,0.975,1.0,0.99777 
0.2448888187582967,0.975,1.0,0.99782 
0.24531507112037793,0.975,1.0,0.99787 
0.24574132348245917,0.975,1.0,0.99789 
0.24616757584454038,0.975,1.0,0.99793 
0.2465938282066216,0.975,1.0,0.998 
0.24702008056870284,0.975,1.0,0.99808 
0.24744633293078405,0.975,1.0,0.99818 
0.24787258529286527,0.975,1.0,0.99821 
0.2482988376549465,0.975,1.0,0.99826 
0.24872509001702772,0.975,1.0,0.99828 
0.24915134237910894,0.975,1.0,0.99832 
0.24957759474119015,0.975,1.0,0.99834 
0.2500038471032714,0.975,1.0,0.99837 
0.2504300994653526,0.975,1.0,0.99841 
0.2508563518274338,0.975,1.0,0.99845 
0.2512826041895151,0.975,1.0,0.99847 
0.25170885655159625,0.975,1.0,0.99851 
0.2521351089136775,0.975,1.0,0.99855 
0.2525613612757587,0.975,1.0,0.99857 
0.25298761363783995,0.975,1.0,0.99859 
0.25341386599992116,0.975,1.0,0.99863 
0.2538401183620024,0.975,1.0,0.99865 
0.25426637072408365,0.975,1.0,0.99871 
0.2546926230861648,0.975,1.0,0.99875 
0.2551188754482461,0.975,1.0,0.99878 
0.2555451278103273,0.975,1.0,0.99879 
0.2559713801724085,0.975,1.0,0.99882 
0.2563976325344897,0.975,1.0,0.99886 
0.25682388489657093,0.975,1.0,0.99888 
0.2572501372586522,0.975,1.0,0.9989 
0.25767638962073336,0.975,1.0,0.9989 
0.25810264198281463,0.975,1.0,0.99891 
0.25852889434489584,0.975,1.0,0.99893 
0.25895514670697706,0.975,1.0,0.99895 
0.25938139906905827,0.975,1.0,0.99897 
0.2598076514311395,0.975,1.0,0.99899 
0.26023390379322076,0.975,1.0,0.99901 
0.2606601561553019,0.975,1.0,0.99902 
0.2610864085173832,0.975,1.0,0.99905 
0.2615126608794644,0.975,1.0,0.99907 
0.2619389132415456,0.975,1.0,0.9991 
0.2623651656036268,0.975,1.0,0.99914 
0.26279141796570804,0.975,1.0,0.99917 
0.2632176703277893,0.975,1.0,0.99918 
0.26364392268987047,0.975,1.0,0.99919 
0.26407017505195174,0.975,1.0,0.99922 
0.26449642741403295,0.975,1.0,0.99922 
0.26492267977611417,0.975,1.0,0.99925 
0.2653489321381954,0.975,1.0,0.99926 
0.2657751845002766,0.975,1.0,0.99926 
0.26620143686235787,0.975,1.0,0.9993 
0.266627689224439,0.975,1.0,0.99931 
0.2670539415865203,0.975,1.0,0.99934 
0.2674801939486015,0.975,1.0,0.99935 
0.2679064463106827,0.975,1.0,0.99936 
0.26833269867276394,0.975,1.0,0.99937 
0.26875895103484515,0.975,1.0,0.99938 
0.2691852033969264,0.975,1.0,0.99941 
0.2696114557590076,0.975,1.0,0.99944 
0.27003770812108885,0.975,1.0,0.99946 
0.27046396048317006,0.975,1.0,0.99947 
0.2708902128452513,0.975,1.0,0.99947 
0.27131646520733255,0.975,1.0,0.99947 
0.2717427175694137,0.975,1.0,0.9995 
0.272168969931495,0.975,1.0,0.99952 
0.27259522229357613,1.0,1.0,0.99953 
0.2730214746556574,1.0,1.0,0.99955 
0.2734477270177386,1.0,1.0,0.99958 
0.27387397937981983,1.0,1.0,0.99959 
0.2743002317419011,1.0,1.0,0.99959 
0.27472648410398226,1.0,1.0,0.9996 
0.27515273646606353,1.0,1.0,0.9996 
0.27557898882814474,1.0,1.0,0.99962 
0.27600524119022596,1.0,1.0,0.99962 
0.2764314935523072,1.0,1.0,0.99963 
0.2768577459143884,1.0,1.0,0.99964 
0.27728399827646966,1.0,1.0,0.99964 
0.2777102506385508,1.0,1.0,0.99964 
0.2781365030006321,1.0,1.0,0.99965 
0.2785627553627133,1.0,1.0,0.99967 
0.2789890077247945,1.0,1.0,0.99968 
0.2794152600868757,1.0,1.0,0.99969 
0.27984151244895694,1.0,1.0,0.99969 
0.2802677648110382,1.0,1.0,0.99969 
0.28069401717311937,1.0,1.0,0.99971 
0.28112026953520064,1.0,1.0,0.99971 
0.28154652189728185,1.0,1.0,0.99971 
0.28197277425936307,1.0,1.0,0.99971 
0.2823990266214443,1.0,1.0,0.99971 
0.2828252789835255,1.0,1.0,0.99972 
0.28325153134560677,1.0,1.0,0.99973 
0.2836777837076879,1.0,1.0,0.99975 
0.2841040360697692,1.0,1.0,0.99976 
0.2845302884318504,1.0,1.0,0.99978 
0.2849565407939316,1.0,1.0,0.99978 
0.28538279315601284,1.0,1.0,0.99979 
0.28580904551809405,1.0,1.0,0.99979 
0.2862352978801753,1.0,1.0,0.99979 
0.2866615502422565,1.0,1.0,0.99979 
0.28708780260433775,1.0,1.0,0.99979 
0.28751405496641896,1.0,1.0,0.9998 
0.2879403073285002,1.0,1.0,0.9998 
0.2883665596905814,1.0,1.0,0.9998 
0.2887928120526626,1.0,1.0,0.9998 
0.2892190644147439,1.0,1.0,0.9998 
0.28964531677682503,1.0,1.0,0.9998 
0.2900715691389063,1.0,1.0,0.9998 
0.2904978215009875,1.0,1.0,0.99981 
0.29092407386306873,1.0,1.0,0.99982 
0.29135032622514995,1.0,1.0,0.99983 
0.29177657858723116,1.0,1.0,0.99983 
0.29220283094931243,1.0,1.0,0.99983 
0.2926290833113936,1.0,1.0,0.99983 
0.29305533567347486,1.0,1.0,0.99983 
0.2934815880355561,1.0,1.0,0.99983 
0.2939078403976373,1.0,1.0,0.99984 
0.29433409275971856,1.0,1.0,0.99984 
0.2947603451217997,1.0,1.0,0.99985 
0.295186597483881,1.0,1.0,0.99985 
0.29561284984596214,1.0,1.0,0.99987 
0.2960391022080434,1.0,1.0,0.99989 
0.29646535457012463,1.0,1.0,0.99989 
0.29689160693220584,1.0,1.0,0.99989 
0.2973178592942871,1.0,1.0,0.99989 
0.29774411165636827,1.0,1.0,0.99989 
0.29817036401844954,1.0,1.0,0.99989 
0.29859661638053075,1.0,1.0,0.99989 
0.29902286874261197,1.0,1.0,0.99989 
0.2994491211046932,1.0,1.0,0.99989 


==> figures_/cdf_norm_class_17.txt <==
x,eeg_cdf,wishart_cdf,t_wishart_cdf 
0.07717925340464706,0.0,0.0,0.00398 
0.07750483006916502,0.0,0.0,0.00432 
0.077830406733683,0.0,0.0,0.0046 
0.07815598339820096,0.0,0.0,0.00494 
0.07848156006271892,0.0,0.0,0.0052 
0.0788071367272369,0.0,0.0,0.00559 
0.07913271339175486,0.0,0.0,0.00595 
0.07945829005627282,0.0,0.0,0.0064 
0.07978386672079078,0.0,0.0,0.00692 
0.08010944338530876,0.0,0.0,0.0074 
0.08043502004982672,0.0,0.0,0.00798 
0.08076059671434468,0.0,0.0,0.0085 
0.08108617337886266,0.0,0.0,0.00899 
0.08141175004338062,0.0,0.0,0.00968 
0.08173732670789859,0.0,0.0,0.01031 
0.08206290337241656,0.0,0.0,0.01087 
0.08238848003693452,0.0,0.0,0.01151 
0.08271405670145249,0.0,0.0,0.01224 
0.08303963336597046,0.0,0.0,0.01295 
0.08336521003048843,0.0,0.0,0.01365 
0.08369078669500639,0.0,0.0,0.01436 
0.08401636335952437,0.0,0.0,0.01514 
0.08434194002404233,0.0,0.0,0.01609 
0.08466751668856029,0.0,0.0,0.01711 
0.08499309335307825,0.0,0.0,0.01811 
0.08531867001759623,0.0,0.0,0.01907 
0.08564424668211419,0.0,0.0,0.01997 
0.08596982334663215,0.025,0.0,0.02107 
0.08629540001115013,0.025,0.0,0.02228 
0.0866209766756681,0.025,0.0,0.02355 
0.08694655334018606,0.025,0.0,0.02463 
0.08727213000470403,0.025,0.0,0.0262 
0.087597706669222,0.025,0.0,0.02761 
0.08792328333373996,0.025,0.0,0.02886 
0.08824885999825793,0.025,0.0,0.0304 
0.0885744366627759,0.05,0.0,0.03196 
0.08890001332729386,0.05,0.0,0.03343 
0.08922558999181182,0.05,0.0,0.03513 
0.0895511666563298,0.05,0.0,0.03694 
0.08987674332084776,0.05,0.0,0.03872 
0.09020231998536572,0.05,0.0,0.0406 
0.0905278966498837,0.075,0.0,0.04262 
0.09085347331440166,0.075,0.0,0.04447 
0.09117904997891962,0.075,0.0,0.04621 
0.0915046266434376,0.1,0.0,0.04823 
0.09183020330795556,0.1,0.0,0.05046 
0.09215577997247353,0.1,0.0,0.05266 
0.0924813566369915,0.1,0.0,0.05487 
0.09280693330150946,0.1,0.0,0.05726 
0.09313250996602743,0.1,0.0,0.0598 
0.09345808663054539,0.1,0.0,0.06221 
0.09378366329506337,0.1,0.0,0.0646 
0.09410923995958133,0.1,0.0,0.06724 
0.09443481662409929,0.1,0.0,0.06999 
0.09476039328861727,0.1,0.0,0.07275 
0.09508596995313523,0.1,0.0,0.07567 
0.09541154661765319,0.1,0.0,0.07832 
0.09573712328217115,0.1,0.0,0.08125 
0.09606269994668913,0.1,0.0,0.08425 
0.0963882766112071,0.1,0.0,0.08744 
0.09671385327572507,0.125,0.0,0.09035 
0.09703942994024303,0.125,0.0,0.09355 
0.097365006604761,0.125,0.0,0.09683 
0.09769058326927896,0.125,0.0,0.10026 
0.09801615993379693,0.15,0.0,0.10366 
0.0983417365983149,0.15,0.0,0.10731 
0.09866731326283286,0.15,0.0,0.11076 
0.09899288992735084,0.15,0.0,0.11458 
0.0993184665918688,0.175,0.0,0.11822 
0.09964404325638676,0.175,0.0,0.12185 
0.09996961992090472,0.175,0.0,0.1257 
0.1002951965854227,0.175,1e-05,0.12972 
0.10062077324994066,0.175,1e-05,0.13383 
0.10094634991445864,0.175,1e-05,0.13792 
0.1012719265789766,0.2,2e-05,0.1422 
0.10159750324349456,0.2,2e-05,0.14674 
0.10192307990801253,0.2,3e-05,0.15101 
0.1022486565725305,0.2,3e-05,0.15535 
0.10257423323704846,0.2,4e-05,0.15952 
0.10289980990156644,0.225,9e-05,0.16403 
0.1032253865660844,0.225,0.0001,0.16842 
0.10355096323060237,0.25,0.00012,0.17311 
0.10387653989512033,0.25,0.00016,0.17803 
0.10420211655963829,0.25,0.0002,0.18274 
0.10452769322415627,0.275,0.00026,0.18731 
0.10485326988867423,0.275,0.0003,0.1922 
0.1051788465531922,0.275,0.00034,0.19706 
0.10550442321771017,0.275,0.00045,0.20188 
0.10582999988222813,0.275,0.00061,0.20658 
0.1061555765467461,0.275,0.00088,0.21183 
0.10648115321126407,0.275,0.00113,0.21624 
0.10680672987578203,0.275,0.00148,0.22151 
0.10713230654030001,0.275,0.00182,0.22648 
0.10745788320481797,0.275,0.00223,0.23162 
0.10778345986933593,0.3,0.00271,0.23645 
0.1081090365338539,0.3,0.00326,0.2413 
0.10843461319837186,0.3,0.0038,0.24646 
0.10876018986288984,0.3,0.00445,0.25208 
0.1090857665274078,0.3,0.00523,0.25764 
0.10941134319192578,0.325,0.00621,0.26308 
0.10973691985644374,0.325,0.00712,0.26861 
0.1100624965209617,0.325,0.00808,0.27418 
0.11038807318547966,0.35,0.0094,0.27971 
0.11071364984999764,0.35,0.01098,0.28495 
0.1110392265145156,0.35,0.0127,0.29075 
0.11136480317903358,0.35,0.01474,0.2965 
0.11169037984355154,0.375,0.01697,0.30227 
0.1120159565080695,0.375,0.01931,0.3082 
0.11234153317258747,0.375,0.02211,0.314 
0.11266710983710543,0.375,0.02505,0.3197 
0.1129926865016234,0.375,0.0286,0.32478 
0.11331826316614138,0.375,0.03232,0.3305 
0.11364383983065934,0.375,0.03659,0.33616 
0.1139694164951773,0.375,0.04122,0.34207 
0.11429499315969527,0.375,0.04618,0.34798 
0.11462056982421323,0.375,0.05155,0.35345 
0.11494614648873121,0.375,0.05783,0.35891 
0.11527172315324917,0.375,0.06506,0.36491 
0.11559729981776715,0.4,0.07218,0.37059 
0.11592287648228511,0.4,0.07998,0.37632 
0.11624845314680307,0.4,0.08828,0.38178 
0.11657402981132103,0.4,0.09739,0.38769 
0.116899606475839,0.425,0.10726,0.39349 
0.11722518314035697,0.425,0.11737,0.39918 
0.11755075980487495,0.425,0.12867,0.40507 
0.11787633646939291,0.425,0.14051,0.41067 
0.11820191313391087,0.425,0.15316,0.41685 
0.11852748979842884,0.425,0.16629,0.42259 
0.1188530664629468,0.425,0.18051,0.42863 
0.11917864312746478,0.425,0.19523,0.43457 
0.11950421979198274,0.425,0.21031,0.44071 
0.11982979645650071,0.45,0.22563,0.44688 
0.12015537312101868,0.475,0.24223,0.45251 
0.12048094978553664,0.475,0.25945,0.45854 
0.1208065264500546,0.475,0.27643,0.46418 
0.12113210311457256,0.475,0.29397,0.4698 
0.12145767977909054,0.475,0.31255,0.47553 
0.12178325644360852,0.475,0.33218,0.48125 
0.12210883310812648,0.475,0.35117,0.48675 
0.12243440977264444,0.5,0.3712,0.49265 
0.1227599864371624,0.55,0.39218,0.49843 
0.12308556310168037,0.55,0.4127,0.50418 
0.12341113976619834,0.55,0.43389,0.50983 
0.1237367164307163,0.55,0.45476,0.51551 
0.12406229309523428,0.55,0.47449,0.52164 
0.12438786975975225,0.575,0.49483,0.52743 
0.12471344642427021,0.575,0.51625,0.53273 
0.12503902308878817,0.575,0.53683,0.53823 
0.12536459975330613,0.575,0.55702,0.54399 
0.1256901764178241,0.575,0.57734,0.54975 
0.12601575308234209,0.575,0.59817,0.55531 
0.12634132974686005,0.575,0.61848,0.56043 
0.126666906411378,0.575,0.63837,0.56589 
0.12699248307589597,0.575,0.65735,0.57089 
0.12731805974041394,0.6,0.67632,0.57613 
0.12764363640493193,0.625,0.69365,0.58169 
0.12796921306944986,0.625,0.71194,0.58719 
0.12829478973396785,0.625,0.72993,0.59221 
0.1286203663984858,0.65,0.74563,0.59753 
0.12894594306300378,0.65,0.76248,0.60268 
0.12927151972752174,0.65,0.77777,0.6077 
0.1295970963920397,0.65,0.79194,0.61291 
0.1299226730565577,0.65,0.80622,0.6184 
0.13024824972107565,0.65,0.8198,0.62306 
0.13057382638559362,0.65,0.83298,0.6279 
0.13089940305011158,0.675,0.84538,0.63287 
0.13122497971462954,0.725,0.85685,0.63828 
0.1315505563791475,0.725,0.86783,0.64348 
0.13187613304366547,0.725,0.87847,0.64825 
0.13220170970818346,0.725,0.88826,0.65265 
0.13252728637270142,0.725,0.89802,0.65722 
0.13285286303721938,0.725,0.90684,0.66204 
0.13317843970173734,0.725,0.91544,0.66683 
0.1335040163662553,0.75,0.9227,0.67143 
0.13382959303077327,0.75,0.92955,0.67605 
0.13415516969529123,0.75,0.93613,0.68075 
0.13448074635980922,0.75,0.9421,0.68546 
0.13480632302432718,0.75,0.94706,0.68988 
0.13513189968884515,0.75,0.95202,0.69418 
0.1354574763533631,0.75,0.95662,0.6988 
0.13578305301788107,0.75,0.96064,0.70336 
0.13610862968239906,0.75,0.96466,0.70807 
0.136434206346917,0.75,0.96832,0.71196 
0.136759783011435,0.75,0.97148,0.7158 
0.13708535967595295,0.75,0.97461,0.72004 
0.1374109363404709,0.75,0.97754,0.72424 
0.13773651300498888,0.75,0.98016,0.72843 
0.13806208966950684,0.75,0.98221,0.73232 
0.13838766633402483,0.75,0.98408,0.73653 
0.1387132429985428,0.75,0.98607,0.74042 
0.13903881966306075,0.75,0.98761,0.74425 
0.13936439632757872,0.75,0.98913,0.74829 
0.13968997299209668,0.75,0.99027,0.7518 
0.14001554965661467,0.775,0.99153,0.75545 
0.1403411263211326,0.775,0.99262,0.75927 
0.1406667029856506,0.775,0.99348,0.76284 
0.14099227965016853,0.8,0.99435,0.76664 
0.14131785631468652,0.8,0.99513,0.77027 
0.14164343297920448,0.8,0.99568,0.77358 
0.14196900964372244,0.8,0.9963,0.777 
0.14229458630824043,0.8,0.99672,0.78043 
0.14262016297275837,0.8,0.99716,0.78402 
0.14294573963727636,0.8,0.99763,0.7871 
0.14327131630179432,0.8,0.99793,0.79063 
0.14359689296631228,0.8,0.99817,0.79371 
0.14392246963083025,0.8,0.9985,0.7967 
0.1442480462953482,0.8,0.99872,0.79998 
0.1445736229598662,0.8,0.99892,0.80318 
0.14489919962438413,0.8,0.99915,0.80635 
0.14522477628890212,0.8,0.99929,0.80964 
0.1455503529534201,0.8,0.99937,0.81283 
0.14587592961793805,0.8,0.99941,0.81569 
0.146201506282456,0.8,0.99947,0.81848 
0.14652708294697397,0.8,0.99963,0.82156 
0.14685265961149196,0.8,0.99969,0.82429 
0.1471782362760099,0.8,0.99978,0.82732 
0.1475038129405279,0.8,0.99986,0.83037 
0.14782938960504585,0.8,0.99989,0.83334 
0.14815496626956381,0.8,0.9999,0.83604 
0.1484805429340818,0.8,0.99992,0.839 
0.14880611959859974,0.8,0.99994,0.84155 
0.14913169626311773,0.8,0.99994,0.84427 
0.1494572729276357,0.8,0.99994,0.84678 
0.14978284959215366,0.825,0.99994,0.84943 
0.15010842625667162,0.825,0.99995,0.85175 
0.15043400292118958,0.825,0.99997,0.85426 
0.15075957958570757,0.825,0.99997,0.85681 
0.1510851562502255,0.825,0.99997,0.85939 
0.1514107329147435,0.825,0.99998,0.86178 
0.15173630957926146,0.825,0.99999,0.86417 
0.15206188624377942,0.825,1.0,0.86672 
0.15238746290829738,0.825,1.0,0.869 
0.15271303957281535,0.825,1.0,0.87133 
0.15303861623733334,0.825,1.0,0.87366 
0.15336419290185127,0.825,1.0,0.87611 
0.15368976956636926,0.85,1.0,0.87832 
0.15401534623088722,0.875,1.0,0.88033 
0.15434092289540519,0.875,1.0,0.88245 
0.15466649955992315,0.875,1.0,0.88444 
0.1549920762244411,0.875,1.0,0.88651 
0.1553176528889591,0.875,1.0,0.88834 
0.15564322955347704,0.875,1.0,0.89057 
0.15596880621799503,0.875,1.0,0.8924 
0.156294382882513,0.875,1.0,0.89428 
0.15661995954703095,0.875,1.0,0.89608 
0.15694553621154894,0.875,1.0,0.89804 
0.15727111287606688,0.875,1.0,0.89991 
0.15759668954058487,0.875,1.0,0.90174 
0.15792226620510283,0.875,1.0,0.90351 
0.1582478428696208,0.875,1.0,0.90534 
0.15857341953413875,0.875,1.0,0.90703 
0.15889899619865672,0.9,1.0,0.90862 
0.1592245728631747,0.9,1.0,0.91023 
0.15955014952769264,0.9,1.0,0.91166 
0.15987572619221063,0.9,1.0,0.91308 
0.1602013028567286,0.9,1.0,0.91469 
0.16052687952124656,0.9,1.0,0.91636 
0.16085245618576452,0.9,1.0,0.91797 
0.16117803285028248,0.9,1.0,0.91953 
0.16150360951480047,0.9,1.0,0.92099 
0.1618291861793184,0.9,1.0,0.9223 
0.1621547628438364,0.9,1.0,0.92367 
0.16248033950835436,0.9,1.0,0.92517 
0.16280591617287232,0.925,1.0,0.92661 
0.16313149283739029,0.925,1.0,0.92794 
0.16345706950190825,0.925,1.0,0.92922 
0.16378264616642624,0.925,1.0,0.93068 
0.16410822283094417,0.925,1.0,0.932 
0.16443379949546216,0.925,1.0,0.9332 
0.16475937615998013,0.925,1.0,0.93459 
0.1650849528244981,0.925,1.0,0.93581 
0.16541052948901608,0.925,1.0,0.93723 
0.165736106153534,0.925,1.0,0.93827 
0.166061682818052,0.925,1.0,0.93929 
0.16638725948256997,0.925,1.0,0.94033 
0.16671283614708793,0.925,1.0,0.94124 
0.1670384128116059,0.925,1.0,0.94245 
0.16736398947612385,0.925,1.0,0.94335 
0.16768956614064184,0.925,1.0,0.94455 
0.16801514280515978,0.925,1.0,0.94566 
0.16834071946967777,0.925,1.0,0.94659 
0.16866629613419573,0.925,1.0,0.94762 
0.1689918727987137,0.925,1.0,0.94869 
0.16931744946323166,0.925,1.0,0.94965 
0.16964302612774962,0.925,1.0,0.95067 
0.1699686027922676,0.925,1.0,0.95164 
0.17029417945678554,0.925,1.0,0.95251 
0.17061975612130353,0.925,1.0,0.9534 
0.1709453327858215,0.925,1.0,0.95435 
0.17127090945033946,0.95,1.0,0.95539 
0.17159648611485742,0.95,1.0,0.95627 
0.17192206277937538,0.95,1.0,0.95723 
0.17224763944389337,0.95,1.0,0.95818 
0.1725732161084113,0.95,1.0,0.95897 
0.1728987927729293,0.95,1.0,0.95991 
0.17322436943744726,0.95,1.0,0.96074 
0.17354994610196522,0.95,1.0,0.96158 
0.17387552276648321,0.95,1.0,0.96241 
0.17420109943100115,0.95,1.0,0.96302 
0.17452667609551914,0.95,1.0,0.96384 
0.1748522527600371,0.95,1.0,0.96462 
0.17517782942455506,0.95,1.0,0.96541 
0.17550340608907303,0.95,1.0,0.96608 
0.175828982753591,0.95,1.0,0.9667 
0.17615455941810898,0.95,1.0,0.96728 
0.17648013608262691,0.95,1.0,0.96798 
0.1768057127471449,0.95,1.0,0.96872 
0.17713128941166287,0.95,1.0,0.9694 
0.17745686607618083,0.95,1.0,0.96994 
0.1777824427406988,0.95,1.0,0.97047 
0.17810801940521676,0.95,1.0,0.9711 
0.17843359606973475,0.95,1.0,0.97176 
0.17875917273425268,0.95,1.0,0.9723 
0.17908474939877067,0.95,1.0,0.97303 
0.17941032606328863,0.95,1.0,0.97355 
0.1797359027278066,0.95,1.0,0.97407 
0.18006147939232459,0.95,1.0,0.97463 
0.18038705605684252,0.95,1.0,0.9751 
0.1807126327213605,0.95,1.0,0.97548 
0.18103820938587845,0.95,1.0,0.97588 
0.18136378605039644,0.95,1.0,0.9764 
0.1816893627149144,0.95,1.0,0.97682 
0.18201493937943236,0.95,1.0,0.97726 
0.18234051604395035,0.95,1.0,0.97773 
0.1826660927084683,0.95,1.0,0.97813 
0.18299166937298628,0.95,1.0,0.97859 
0.18331724603750424,0.95,1.0,0.97896 
0.1836428227020222,0.95,1.0,0.9794 
0.18396839936654016,0.95,1.0,0.97975 
0.18429397603105813,0.95,1.0,0.98009 
0.18461955269557612,0.95,1.0,0.9805 
0.18494512936009405,0.95,1.0,0.98087 
0.18527070602461204,0.95,1.0,0.9813 
0.18559628268913,0.95,1.0,0.98178 
0.18592185935364797,0.95,1.0,0.98221 
0.18624743601816593,0.95,1.0,0.98264 
0.1865730126826839,0.95,1.0,0.98298 
0.18689858934720188,0.95,1.0,0.98339 
0.18722416601171982,0.95,1.0,0.98375 
0.1875497426762378,0.95,1.0,0.98407 
0.18787531934075577,0.95,1.0,0.9844 
0.18820089600527373,0.95,1.0,0.98487 
0.18852647266979172,0.95,1.0,0.98523 
0.18885204933430966,0.95,1.0,0.98558 
0.18917762599882765,0.975,1.0,0.98586 
0.18950320266334558,0.975,1.0,0.98624 
0.18982877932786357,0.975,1.0,0.98659 
0.19015435599238154,0.975,1.0,0.98692 
0.1904799326568995,0.975,1.0,0.98715 
0.1908055093214175,0.975,1.0,0.98742 
0.19113108598593542,0.975,1.0,0.98772 
0.1914566626504534,0.975,1.0,0.98803 
0.19178223931497138,0.975,1.0,0.98829 
0.19210781597948934,0.975,1.0,0.98852 
0.1924333926440073,0.975,1.0,0.98874 
0.19275896930852526,0.975,1.0,0.98894 
0.19308454597304325,0.975,1.0,0.98907 
0.1934101226375612,0.975,1.0,0.98932 
0.19373569930207918,0.975,1.0,0.98957 
0.19406127596659714,0.975,1.0,0.98979 
0.1943868526311151,0.975,1.0,0.98996 
0.19471242929563307,0.975,1.0,0.9902 
0.19503800596015103,0.975,1.0,0.99036 
0.19536358262466902,0.975,1.0,0.99058 
0.19568915928918695,0.975,1.0,0.99079 
0.19601473595370494,0.975,1.0,0.99101 
0.1963403126182229,0.975,1.0,0.99122 
0.19666588928274087,0.975,1.0,0.99152 
0.19699146594725886,0.975,1.0,0.99173 
0.1973170426117768,0.975,1.0,0.99186 
0.19764261927629478,0.975,1.0,0.99195 
0.19796819594081272,0.975,1.0,0.99211 
0.1982937726053307,0.975,1.0,0.99226 
0.19861934926984867,0.975,1.0,0.99247 
0.19894492593436663,0.975,1.0,0.99262 
0.19927050259888462,0.975,1.0,0.99272 
0.19959607926340256,0.975,1.0,0.9929 
0.19992165592792055,0.975,1.0,0.99307 
0.2002472325924385,0.975,1.0,0.99316 
0.20057280925695647,0.975,1.0,0.99333 
0.20089838592147444,0.975,1.0,0.99348 
0.2012239625859924,0.975,1.0,0.99361 
0.2015495392505104,0.975,1.0,0.99368 
0.20187511591502832,0.975,1.0,0.99383 
0.20220069257954632,0.975,1.0,0.994 
0.20252626924406425,0.975,1.0,0.99412 
0.20285184590858224,0.975,1.0,0.99419 
0.20317742257310023,0.975,1.0,0.99429 
0.20350299923761817,0.975,1.0,0.99437 
0.20382857590213616,0.975,1.0,0.99454 
0.2041541525666541,0.975,1.0,0.99464 
0.20447972923117208,0.975,1.0,0.99484 
0.20480530589569002,0.975,1.0,0.99498 
0.205130882560208,0.975,1.0,0.99508 
0.205456459224726,0.975,1.0,0.99513 
0.20578203588924393,0.975,1.0,0.99521 
0.20610761255376192,0.975,1.0,0.99528 
0.20643318921827986,0.975,1.0,0.9954 
0.20675876588279785,0.975,1.0,0.9955 
0.20708434254731584,0.975,1.0,0.99562 
0.20740991921183377,0.975,1.0,0.99566 
0.20773549587635176,0.975,1.0,0.99576 
0.2080610725408697,0.975,1.0,0.99588 
0.2083866492053877,0.975,1.0,0.99594 
0.20871222586990562,0.975,1.0,0.99601 
0.2090378025344236,0.975,1.0,0.99612 
0.2093633791989416,0.975,1.0,0.99622 
0.20968895586345954,0.975,1.0,0.99634 
0.21001453252797753,0.975,1.0,0.99643 
0.21034010919249546,0.975,1.0,0.99651 
0.21066568585701345,0.975,1.0,0.99659 
0.2109912625215314,0.975,1.0,0.99662 
0.21131683918604938,0.975,1.0,0.99668 
0.21164241585056737,0.975,1.0,0.99673 
0.2119679925150853,0.975,1.0,0.9968 
0.2122935691796033,0.975,1.0,0.99691 
0.21261914584412123,0.975,1.0,0.99698 
0.21294472250863922,0.975,1.0,0.99705 
0.21327029917315715,0.975,1.0,0.99711 
0.21359587583767514,0.975,1.0,0.99716 
0.21392145250219313,0.975,1.0,0.99722 
0.21424702916671107,0.975,1.0,0.99729 
0.21457260583122906,0.975,1.0,0.99737 
0.214898182495747,0.975,1.0,0.9974 
0.21522375916026498,0.975,1.0,0.99751 
0.21554933582478297,0.975,1.0,0.99753 
0.2158749124893009,0.975,1.0,0.99762 
0.2162004891538189,0.975,1.0,0.99767 
0.21652606581833683,0.975,1.0,0.99775 
0.21685164248285482,0.975,1.0,0.99782 
0.21717721914737276,0.975,1.0,0.99784 
0.21750279581189075,0.975,1.0,0.99788 
0.21782837247640874,0.975,1.0,0.99797 
0.21815394914092667,1.0,1.0,0.99801 
0.21847952580544466,1.0,1.0,0.99806 
0.2188051024699626,1.0,1.0,0.99811 
0.2191306791344806,1.0,1.0,0.99815 
0.21945625579899852,1.0,1.0,0.99818 
0.2197818324635165,1.0,1.0,0.99823 
0.2201074091280345,1.0,1.0,0.99826 
0.22043298579255244,1.0,1.0,0.9983 
0.22075856245707043,1.0,1.0,0.99834 
0.22108413912158836,1.0,1.0,0.99837 
0.22140971578610635,1.0,1.0,0.99842 
0.22173529245062434,1.0,1.0,0.99843 
0.22206086911514228,1.0,1.0,0.9985 
0.22238644577966027,1.0,1.0,0.99854 
0.2227120224441782,1.0,1.0,0.99855 
0.2230375991086962,1.0,1.0,0.99859 
0.22336317577321413,1.0,1.0,0.99861 
0.22368875243773212,1.0,1.0,0.99863 
0.2240143291022501,1.0,1.0,0.99867 
0.22433990576676804,1.0,1.0,0.99869 
0.22466548243128603,1.0,1.0,0.99874 
0.22499105909580397,1.0,1.0,0.99877 
0.22531663576032196,1.0,1.0,0.99881 
0.2256422124248399,1.0,1.0,0.99887 
0.22596778908935788,1.0,1.0,0.99888 
0.22629336575387587,1.0,1.0,0.99892 
0.2266189424183938,1.0,1.0,0.99897 
0.2269445190829118,1.0,1.0,0.99901 
0.22727009574742973,1.0,1.0,0.99904 
0.22759567241194772,1.0,1.0,0.99908 
0.22792124907646566,1.0,1.0,0.99909 
0.22824682574098365,1.0,1.0,0.99911 
0.22857240240550164,1.0,1.0,0.99911 
0.22889797907001957,1.0,1.0,0.99912 
0.22922355573453757,1.0,1.0,0.99915 
0.2295491323990555,1.0,1.0,0.99915 
0.2298747090635735,1.0,1.0,0.99916 
0.23020028572809148,1.0,1.0,0.99918 
0.23052586239260942,1.0,1.0,0.99919 
0.2308514390571274,1.0,1.0,0.99921 
0.23117701572164534,1.0,1.0,0.99922 
0.23150259238616333,1.0,1.0,0.99923 
0.23182816905068127,1.0,1.0,0.99927 
0.23215374571519926,1.0,1.0,0.99931 
0.23247932237971725,1.0,1.0,0.99932 
0.23280489904423518,1.0,1.0,0.99933 
0.23313047570875317,1.0,1.0,0.99934 
0.2334560523732711,1.0,1.0,0.99934 
0.2337816290377891,1.0,1.0,0.99935 
0.23410720570230703,1.0,1.0,0.99937 
0.23443278236682502,1.0,1.0,0.99938 
0.234758359031343,1.0,1.0,0.9994 
0.23508393569586095,1.0,1.0,0.99941 
0.23540951236037894,1.0,1.0,0.99941 
0.23573508902489687,1.0,1.0,0.99943 
0.23606066568941486,1.0,1.0,0.99944 
0.2363862423539328,1.0,1.0,0.99946 
0.2367118190184508,1.0,1.0,0.99947 
0.23703739568296878,1.0,1.0,0.99948 
0.2373629723474867,1.0,1.0,0.9995 
0.2376885490120047,1.0,1.0,0.99952 
0.23801412567652264,1.0,1.0,0.99952 
0.23833970234104063,1.0,1.0,0.99954 
0.23866527900555862,1.0,1.0,0.99954 
0.23899085567007655,1.0,1.0,0.99954 
0.23931643233459454,1.0,1.0,0.99954 
0.2396420089991125,1.0,1.0,0.99954 


==> figures_/cdf_norm_class_21.txt <==
x,eeg_cdf,wishart_cdf,t_wishart_cdf 
0.06954600357044778,0.0,0.0,0.00142 
0.06988808215728516,0.0,0.0,0.00156 
0.07023016074412254,0.0,0.0,0.00171 
0.07057223933095993,0.0,0.0,0.00184 
0.07091431791779731,0.0,0.0,0.00202 
0.0712563965046347,0.0,0.0,0.0022 
0.07159847509147207,0.0,0.0,0.00244 
0.07194055367830945,0.0,0.0,0.00266 
0.07228263226514683,0.0,0.0,0.00289 
0.07262471085198421,0.0,0.0,0.00317 
0.07296678943882161,0.0,0.0,0.0035 
0.07330886802565899,0.0,0.0,0.00374 
0.07365094661249637,0.0,0.0,0.00411 
0.07399302519933375,0.0,0.0,0.00449 
0.07433510378617113,0.0,0.0,0.00489 
0.07467718237300852,0.0,0.0,0.00521 
0.0750192609598459,0.0,0.0,0.0056 
0.07536133954668328,0.0,0.0,0.00601 
0.07570341813352066,0.0,0.0,0.00642 
0.07604549672035804,0.0,0.0,0.00689 
0.07638757530719542,0.0,0.0,0.00731 
0.0767296538940328,0.0,0.0,0.00798 
0.0770717324808702,0.0,0.0,0.00859 
0.07741381106770757,0.025,0.0,0.00908 
0.07775588965454495,0.025,0.0,0.00973 
0.07809796824138233,0.025,0.0,0.0105 
0.07844004682821971,0.025,0.0,0.01122 
0.07878212541505711,0.025,0.0,0.01195 
0.07912420400189449,0.05,0.0,0.01268 
0.07946628258873187,0.075,0.0,0.01343 
0.07980836117556925,0.075,0.0,0.01415 
0.08015043976240663,0.075,0.0,0.01502 
0.08049251834924401,0.075,0.0,0.0158 
0.08083459693608139,0.075,0.0,0.01665 
0.08117667552291878,0.075,0.0,0.01761 
0.08151875410975616,0.1,0.0,0.01878 
0.08186083269659354,0.1,0.0,0.01982 
0.08220291128343092,0.1,0.0,0.02103 
0.0825449898702683,0.1,0.0,0.02238 
0.0828870684571057,0.1,0.0,0.02371 
0.08322914704394307,0.1,0.0,0.0249 
0.08357122563078045,0.125,0.0,0.02635 
0.08391330421761783,0.125,0.0,0.02773 
0.08425538280445521,0.125,0.0,0.02932 
0.0845974613912926,0.125,0.0,0.0312 
0.08493953997812997,0.125,0.0,0.03275 
0.08528161856496737,0.125,0.0,0.03455 
0.08562369715180475,0.125,0.0,0.03651 
0.08596577573864213,0.125,0.0,0.03829 
0.08630785432547951,0.125,0.0,0.04009 
0.0866499329123169,0.125,0.0,0.04224 
0.08699201149915428,0.125,0.0,0.04444 
0.08733409008599166,0.125,0.0,0.04642 
0.08767616867282904,0.125,0.0,0.04826 
0.08801824725966642,0.125,0.0,0.05023 
0.0883603258465038,0.125,0.0,0.05269 
0.08870240443334118,0.125,0.0,0.05502 
0.08904448302017856,0.125,0.0,0.0576 
0.08938656160701595,0.125,0.0,0.05986 
0.08972864019385333,0.125,0.0,0.06256 
0.09007071878069071,0.125,0.0,0.06513 
0.0904127973675281,0.125,0.0,0.06759 
0.09075487595436549,0.125,0.0,0.0702 
0.09109695454120287,0.125,0.0,0.07276 
0.09143903312804025,0.125,0.0,0.07546 
0.09178111171487763,0.125,0.0,0.0785 
0.09212319030171501,0.125,0.0,0.08162 
0.09246526888855239,0.125,0.0,0.08422 
0.09280734747538977,0.15,0.0,0.08737 
0.09314942606222715,0.15,0.0,0.09043 
0.09349150464906454,0.2,0.0,0.09415 
0.09383358323590192,0.2,0.0,0.09742 
0.0941756618227393,0.2,0.0,0.101 
0.09451774040957668,0.2,0.0,0.1043 
0.09485981899641407,0.2,0.0,0.10803 
0.09520189758325145,0.2,0.0,0.1118 
0.09554397617008883,0.2,0.0,0.11538 
0.09588605475692621,0.2,0.0,0.11901 
0.0962281333437636,0.2,0.0,0.12299 
0.09657021193060097,0.2,0.0,0.12641 
0.09691229051743835,0.2,0.0,0.13045 
0.09725436910427573,0.2,0.0,0.13442 
0.09759644769111313,0.2,0.0,0.13841 
0.09793852627795051,0.2,0.0,0.14287 
0.09828060486478789,0.2,2e-05,0.14674 
0.09862268345162527,0.2,2e-05,0.15096 
0.09896476203846266,0.2,2e-05,0.15514 
0.09930684062530004,0.2,2e-05,0.15921 
0.09964891921213742,0.2,3e-05,0.16387 
0.0999909977989748,0.225,3e-05,0.1687 
0.10033307638581218,0.25,3e-05,0.17326 
0.10067515497264956,0.25,5e-05,0.17763 
0.10101723355948694,0.25,8e-05,0.18222 
0.10135931214632432,0.25,8e-05,0.18707 
0.10170139073316171,0.275,0.0001,0.192 
0.1020434693199991,0.275,0.00012,0.1971 
0.10238554790683647,0.275,0.00014,0.2022 
0.10272762649367387,0.275,0.0002,0.20763 
0.10306970508051125,0.3,0.00023,0.21265 
0.10341178366734863,0.3,0.00033,0.21739 
0.10375386225418601,0.3,0.00045,0.22253 
0.10409594084102339,0.3,0.00053,0.22768 
0.10443801942786077,0.3,0.00071,0.23288 
0.10478009801469815,0.3,0.00096,0.23791 
0.10512217660153553,0.3,0.00116,0.24333 
0.10546425518837291,0.3,0.0014,0.24845 
0.1058063337752103,0.325,0.00174,0.25373 
0.10614841236204768,0.325,0.00215,0.25889 
0.10649049094888506,0.325,0.00256,0.26419 
0.10683256953572245,0.325,0.0031,0.26948 
0.10717464812255983,0.325,0.00375,0.27469 
0.10751672670939721,0.325,0.0044,0.28047 
0.1078588052962346,0.325,0.0052,0.28561 
0.10820088388307197,0.325,0.00627,0.29115 
0.10854296246990935,0.325,0.00754,0.29676 
0.10888504105674673,0.325,0.00879,0.30261 
0.10922711964358411,0.35,0.01013,0.30871 
0.1095691982304215,0.35,0.01181,0.31416 
0.10991127681725889,0.35,0.01367,0.32013 
0.11025335540409627,0.35,0.01581,0.32653 
0.11059543399093365,0.35,0.01835,0.33227 
0.11093751257777104,0.35,0.02126,0.33812 
0.11127959116460842,0.35,0.0241,0.34395 
0.1116216697514458,0.375,0.02732,0.34962 
0.11196374833828318,0.375,0.0314,0.35545 
0.11230582692512056,0.375,0.03553,0.36103 
0.11264790551195794,0.375,0.04057,0.36683 
0.11298998409879532,0.375,0.0459,0.37278 
0.1133320626856327,0.375,0.05192,0.37884 
0.11367414127247008,0.375,0.05876,0.38462 
0.11401621985930747,0.375,0.0657,0.39086 
0.11435829844614485,0.375,0.07314,0.3968 
0.11470037703298223,0.375,0.08243,0.40264 
0.11504245561981963,0.4,0.0911,0.40823 
0.11538453420665701,0.4,0.10045,0.4137 
0.11572661279349439,0.4,0.11082,0.4196 
0.11606869138033177,0.4,0.12225,0.42589 
0.11641076996716915,0.425,0.13471,0.43154 
0.11675284855400653,0.425,0.14701,0.43742 
0.11709492714084391,0.425,0.16085,0.44331 
0.11743700572768129,0.425,0.17548,0.44927 
0.11777908431451867,0.45,0.19012,0.45508 
0.11812116290135606,0.45,0.20591,0.46082 
0.11846324148819344,0.45,0.22302,0.46674 
0.11880532007503082,0.45,0.24014,0.47218 
0.11914739866186821,0.45,0.25811,0.47761 
0.1194894772487056,0.45,0.27619,0.48356 
0.11983155583554297,0.45,0.29516,0.48952 
0.12017363442238035,0.45,0.3148,0.49492 
0.12051571300921773,0.475,0.33477,0.50081 
0.12085779159605511,0.475,0.35556,0.50656 
0.1211998701828925,0.475,0.3756,0.51235 
0.12154194876972987,0.475,0.39693,0.51761 
0.12188402735656725,0.475,0.41903,0.52325 
0.12222610594340465,0.475,0.43983,0.52915 
0.12256818453024203,0.475,0.46277,0.5345 
0.12291026311707941,0.475,0.48484,0.54001 
0.1232523417039168,0.475,0.50703,0.54564 
0.12359442029075418,0.5,0.52896,0.55151 
0.12393649887759156,0.5,0.55053,0.55684 
0.12427857746442894,0.5,0.57178,0.56191 
0.12462065605126632,0.525,0.59389,0.56683 
0.1249627346381037,0.525,0.61531,0.57212 
0.12530481322494108,0.525,0.63578,0.57701 
0.12564689181177846,0.525,0.6564,0.5818 
0.12598897039861584,0.55,0.67508,0.58713 
0.12633104898545322,0.55,0.69479,0.59202 
0.1266731275722906,0.55,0.71366,0.59718 
0.12701520615912798,0.55,0.73091,0.60257 
0.1273572847459654,0.55,0.74836,0.60782 
0.12769936333280277,0.575,0.7651,0.61289 
0.12804144191964015,0.575,0.7818,0.61752 
0.12838352050647753,0.575,0.79702,0.62231 
0.1287255990933149,0.575,0.81203,0.62734 
0.1290676776801523,0.575,0.82526,0.63237 
0.12940975626698967,0.575,0.83892,0.63695 
0.12975183485382705,0.6,0.8521,0.64197 
0.13009391344066443,0.6,0.86364,0.64692 
0.13043599202750183,0.6,0.87495,0.65206 
0.13077807061433921,0.6,0.88516,0.65688 
0.1311201492011766,0.625,0.89564,0.66148 
0.13146222778801397,0.65,0.90449,0.66602 
0.13180430637485135,0.7,0.91316,0.67034 
0.13214638496168873,0.7,0.92135,0.67499 
0.13248846354852611,0.7,0.92867,0.67973 
0.1328305421353635,0.7,0.93535,0.68422 
0.13317262072220087,0.7,0.94153,0.68895 
0.13351469930903825,0.725,0.94731,0.69335 
0.13385677789587563,0.725,0.95225,0.6975 
0.134198856482713,0.725,0.95708,0.70174 
0.1345409350695504,0.725,0.96179,0.70585 
0.13488301365638777,0.725,0.96613,0.71003 
0.13522509224322515,0.725,0.97026,0.71424 
0.13556717083006253,0.725,0.97374,0.71825 
0.13590924941689994,0.725,0.97668,0.72262 
0.13625132800373732,0.725,0.97981,0.72654 
0.1365934065905747,0.725,0.98232,0.73044 
0.13693548517741208,0.725,0.98458,0.73432 
0.13727756376424946,0.725,0.98654,0.73806 
0.13761964235108684,0.725,0.98804,0.7417 
0.13796172093792425,0.725,0.98943,0.74549 
0.13830379952476163,0.725,0.99069,0.74939 
0.138645878111599,0.725,0.99181,0.75313 
0.1389879566984364,0.725,0.99305,0.75714 
0.13933003528527377,0.725,0.994,0.76097 
0.13967211387211115,0.725,0.99471,0.7644 
0.14001419245894853,0.775,0.99559,0.76791 
0.1403562710457859,0.775,0.99624,0.7714 
0.1406983496326233,0.775,0.99682,0.77495 
0.14104042821946067,0.775,0.99722,0.77849 
0.14138250680629805,0.775,0.99765,0.78198 
0.14172458539313543,0.775,0.99801,0.78549 
0.1420666639799728,0.775,0.99828,0.78878 
0.1424087425668102,0.775,0.99853,0.79217 
0.14275082115364757,0.775,0.99876,0.79533 
0.14309289974048495,0.775,0.99891,0.79839 
0.14343497832732233,0.775,0.9991,0.80192 
0.1437770569141597,0.775,0.99921,0.80548 
0.14411913550099711,0.775,0.9994,0.80888 
0.1444612140878345,0.8,0.99949,0.81168 
0.14480329267467187,0.8,0.99961,0.81477 
0.14514537126150925,0.8,0.99967,0.81798 
0.14548744984834663,0.8,0.99975,0.82116 
0.145829528435184,0.8,0.99976,0.82423 
0.14617160702202142,0.8,0.99983,0.82664 
0.1465136856088588,0.8,0.99983,0.82936 
0.14685576419569618,0.8,0.99985,0.83188 
0.14719784278253356,0.8,0.99987,0.83492 
0.14753992136937094,0.8,0.9999,0.83761 
0.14788199995620832,0.8,0.9999,0.84035 
0.1482240785430457,0.8,0.99991,0.84299 
0.14856615712988308,0.8,0.99991,0.84573 
0.14890823571672046,0.8,0.99991,0.8482 
0.14925031430355784,0.8,0.99994,0.85089 
0.14959239289039522,0.8,0.99996,0.85337 
0.1499344714772326,0.8,0.99997,0.85576 
0.15027655006406998,0.8,0.99997,0.85832 
0.15061862865090736,0.8,0.99998,0.86072 
0.15096070723774474,0.8,0.99998,0.86316 
0.15130278582458212,0.8,0.99998,0.86518 
0.1516448644114195,0.8,0.99998,0.86736 
0.15198694299825688,0.8,0.99999,0.86946 
0.1523290215850943,0.825,0.99999,0.87156 
0.15267110017193167,0.825,0.99999,0.87369 
0.15301317875876905,0.825,0.99999,0.87637 
0.15335525734560643,0.825,0.99999,0.87888 
0.1536973359324438,0.825,0.99999,0.88122 
0.1540394145192812,0.825,0.99999,0.88317 
0.1543814931061186,0.825,0.99999,0.885 
0.15472357169295597,0.825,0.99999,0.88692 
0.15506565027979335,0.825,0.99999,0.88889 
0.15540772886663073,0.825,0.99999,0.89094 
0.15574980745346811,0.825,0.99999,0.89278 
0.1560918860403055,0.825,0.99999,0.89454 
0.15643396462714287,0.825,1.0,0.89629 
0.15677604321398025,0.825,1.0,0.89805 
0.15711812180081763,0.825,1.0,0.90003 
0.157460200387655,0.875,1.0,0.90174 
0.1578022789744924,0.875,1.0,0.90349 
0.15814435756132977,0.875,1.0,0.90526 
0.15848643614816715,0.875,1.0,0.907 
0.15882851473500453,0.875,1.0,0.90856 
0.1591705933218419,0.875,1.0,0.91009 
0.1595126719086793,0.875,1.0,0.91192 
0.15985475049551667,0.875,1.0,0.91347 
0.16019682908235408,0.875,1.0,0.91499 
0.16053890766919146,0.875,1.0,0.91654 
0.16088098625602884,0.875,1.0,0.918 
0.16122306484286622,0.875,1.0,0.91951 
0.1615651434297036,0.875,1.0,0.92102 
0.16190722201654098,0.875,1.0,0.92235 
0.1622493006033784,0.875,1.0,0.92387 
0.16259137919021577,0.875,1.0,0.92513 
0.16293345777705315,0.9,1.0,0.92648 
0.16327553636389053,0.9,1.0,0.92763 
0.1636176149507279,0.9,1.0,0.92909 
0.1639596935375653,0.925,1.0,0.93049 
0.16430177212440267,0.925,1.0,0.93191 
0.16464385071124005,0.95,1.0,0.93308 
0.16498592929807743,0.95,1.0,0.93436 
0.1653280078849148,0.95,1.0,0.93557 
0.1656700864717522,0.95,1.0,0.93672 
0.16601216505858957,0.95,1.0,0.9379 
0.16635424364542695,0.95,1.0,0.93913 
0.16669632223226433,0.95,1.0,0.94037 
0.1670384008191017,0.95,1.0,0.94144 
0.1673804794059391,0.95,1.0,0.94258 
0.16772255799277647,0.95,1.0,0.94353 
0.16806463657961385,0.95,1.0,0.94453 
0.16840671516645125,0.95,1.0,0.94552 
0.16874879375328863,0.95,1.0,0.94665 
0.169090872340126,0.95,1.0,0.9475 
0.1694329509269634,0.95,1.0,0.94859 
0.16977502951380077,0.95,1.0,0.94965 
0.17011710810063815,0.95,1.0,0.95047 
0.17045918668747556,0.95,1.0,0.9514 
0.17080126527431294,0.95,1.0,0.95222 
0.17114334386115032,0.95,1.0,0.95321 
0.1714854224479877,0.95,1.0,0.95392 
0.17182750103482508,0.95,1.0,0.9548 
0.17216957962166246,0.95,1.0,0.95563 
0.17251165820849984,0.95,1.0,0.95637 
0.17285373679533722,0.95,1.0,0.95708 
0.1731958153821746,0.95,1.0,0.95789 
0.17353789396901198,0.95,1.0,0.95869 
0.17387997255584936,0.95,1.0,0.95947 
0.17422205114268674,0.95,1.0,0.96018 
0.17456412972952412,0.95,1.0,0.96101 
0.1749062083163615,0.95,1.0,0.96164 
0.17524828690319888,0.95,1.0,0.96242 
0.17559036549003626,0.95,1.0,0.96303 
0.17593244407687364,0.95,1.0,0.96369 
0.17627452266371102,0.95,1.0,0.96434 
0.17661660125054843,0.95,1.0,0.96498 
0.1769586798373858,0.95,1.0,0.96565 
0.1773007584242232,0.95,1.0,0.96627 
0.17764283701106057,0.95,1.0,0.96703 
0.17798491559789795,0.95,1.0,0.96763 
0.17832699418473533,0.95,1.0,0.96828 
0.17866907277157273,0.95,1.0,0.96884 
0.17901115135841011,0.95,1.0,0.96943 
0.1793532299452475,0.95,1.0,0.9702 
0.17969530853208487,0.95,1.0,0.97091 
0.18003738711892225,0.95,1.0,0.97149 
0.18037946570575963,0.95,1.0,0.97202 
0.18072154429259701,0.95,1.0,0.97255 
0.1810636228794344,0.95,1.0,0.97323 
0.18140570146627177,0.95,1.0,0.97383 
0.18174778005310915,0.95,1.0,0.97434 
0.18208985863994653,0.95,1.0,0.97466 
0.1824319372267839,0.95,1.0,0.97503 
0.1827740158136213,0.95,1.0,0.97554 
0.18311609440045867,0.95,1.0,0.97605 
0.18345817298729605,0.95,1.0,0.97648 
0.18380025157413343,0.95,1.0,0.97692 
0.1841423301609708,0.95,1.0,0.97725 
0.1844844087478082,0.95,1.0,0.97767 
0.1848264873346456,0.95,1.0,0.97822 
0.18516856592148298,0.95,1.0,0.97862 
0.18551064450832036,0.95,1.0,0.97906 
0.18585272309515774,0.95,1.0,0.97938 
0.18619480168199512,0.95,1.0,0.97984 
0.1865368802688325,0.95,1.0,0.9801 
0.1868789588556699,0.95,1.0,0.98056 
0.1872210374425073,0.95,1.0,0.98089 
0.18756311602934467,0.95,1.0,0.98141 
0.18790519461618205,0.95,1.0,0.98179 
0.18824727320301943,0.95,1.0,0.98218 
0.1885893517898568,0.975,1.0,0.98248 
0.1889314303766942,0.975,1.0,0.98291 
0.18927350896353157,0.975,1.0,0.98324 
0.18961558755036895,0.975,1.0,0.98354 
0.18995766613720633,0.975,1.0,0.98386 
0.1902997447240437,0.975,1.0,0.98418 
0.1906418233108811,0.975,1.0,0.98456 
0.19098390189771847,0.975,1.0,0.98493 
0.19132598048455585,0.975,1.0,0.9852 
0.19166805907139323,0.975,1.0,0.98546 
0.1920101376582306,0.975,1.0,0.98572 
0.192352216245068,0.975,1.0,0.98603 
0.19269429483190537,0.975,1.0,0.98629 
0.19303637341874277,0.975,1.0,0.98652 
0.19337845200558015,0.975,1.0,0.98671 
0.19372053059241753,0.975,1.0,0.98704 
0.1940626091792549,0.975,1.0,0.98724 
0.1944046877660923,0.975,1.0,0.98744 
0.1947467663529297,0.975,1.0,0.98764 
0.19508884493976708,0.975,1.0,0.98792 
0.19543092352660446,0.975,1.0,0.9881 
0.19577300211344184,0.975,1.0,0.98836 
0.19611508070027922,0.975,1.0,0.98856 
0.1964571592871166,0.975,1.0,0.98882 
0.19679923787395398,0.975,1.0,0.98907 
0.19714131646079136,0.975,1.0,0.98934 
0.19748339504762874,0.975,1.0,0.98944 
0.19782547363446612,0.975,1.0,0.98963 
0.1981675522213035,0.975,1.0,0.98987 
0.19850963080814088,0.975,1.0,0.99009 
0.19885170939497826,0.975,1.0,0.99032 
0.19919378798181564,0.975,1.0,0.99047 
0.19953586656865302,0.975,1.0,0.99065 
0.1998779451554904,0.975,1.0,0.99088 
0.20022002374232778,0.975,1.0,0.99102 
0.20056210232916516,0.975,1.0,0.99127 
0.20090418091600254,0.975,1.0,0.99145 
0.20124625950283992,0.975,1.0,0.99161 
0.2015883380896773,0.975,1.0,0.99177 
0.20193041667651473,0.975,1.0,0.99191 
0.20227249526335211,0.975,1.0,0.992 
0.2026145738501895,0.975,1.0,0.99213 
0.20295665243702687,0.975,1.0,0.99227 
0.20329873102386425,0.975,1.0,0.99244 
0.20364080961070163,0.975,1.0,0.99255 
0.20398288819753901,0.975,1.0,0.99277 
0.2043249667843764,0.975,1.0,0.99291 
0.20466704537121377,0.975,1.0,0.99306 
0.20500912395805115,0.975,1.0,0.99323 
0.20535120254488853,0.975,1.0,0.99334 
0.2056932811317259,0.975,1.0,0.99349 
0.2060353597185633,0.975,1.0,0.99358 
0.20637743830540067,0.975,1.0,0.99367 
0.20671951689223805,0.975,1.0,0.99375 
0.20706159547907543,0.975,1.0,0.99391 
0.2074036740659128,0.975,1.0,0.99406 
0.2077457526527502,0.975,1.0,0.9942 
0.20808783123958757,0.975,1.0,0.9943 
0.20842990982642495,0.975,1.0,0.99442 
0.20877198841326233,0.975,1.0,0.99451 
0.2091140670000997,0.975,1.0,0.99467 
0.2094561455869371,0.975,1.0,0.99481 
0.20979822417377447,0.975,1.0,0.9949 
0.2101403027606119,0.975,1.0,0.99498 
0.2104823813474493,0.975,1.0,0.99507 
0.21082445993428667,0.975,1.0,0.99513 
0.21116653852112405,0.975,1.0,0.99519 
0.21150861710796143,0.975,1.0,0.99532 
0.2118506956947988,0.975,1.0,0.9954 
0.2121927742816362,0.975,1.0,0.9955 
0.21253485286847357,0.975,1.0,0.99558 
0.21287693145531095,0.975,1.0,0.99566 
0.21321901004214833,0.975,1.0,0.99576 
0.2135610886289857,0.975,1.0,0.99585 
0.2139031672158231,0.975,1.0,0.99591 
0.21424524580266047,0.975,1.0,0.99599 
0.21458732438949785,0.975,1.0,0.99607 
0.21492940297633523,0.975,1.0,0.99618 
0.2152714815631726,0.975,1.0,0.99627 
0.21561356015001,0.975,1.0,0.99636 
0.21595563873684737,0.975,1.0,0.99646 
0.21629771732368475,0.975,1.0,0.99657 
0.21663979591052213,0.975,1.0,0.99666 
0.2169818744973595,0.975,1.0,0.99673 
0.21732395308419689,0.975,1.0,0.99683 
0.21766603167103427,0.975,1.0,0.99687 
0.21800811025787165,0.975,1.0,0.99696 
0.21835018884470908,0.975,1.0,0.99703 
0.21869226743154646,1.0,1.0,0.9971 
0.21903434601838384,1.0,1.0,0.9972 
0.21937642460522122,1.0,1.0,0.99722 
0.2197185031920586,1.0,1.0,0.99728 
0.22006058177889598,1.0,1.0,0.99735 
0.22040266036573336,1.0,1.0,0.99738 
0.22074473895257074,1.0,1.0,0.99742 
0.22108681753940812,1.0,1.0,0.99747 
0.2214288961262455,1.0,1.0,0.99752 
0.22177097471308288,1.0,1.0,0.99755 
0.22211305329992026,1.0,1.0,0.99758 
0.22245513188675764,1.0,1.0,0.99765 
0.22279721047359502,1.0,1.0,0.99771 
0.2231392890604324,1.0,1.0,0.99772 
0.22348136764726978,1.0,1.0,0.99776 
0.22382344623410716,1.0,1.0,0.99778 
0.22416552482094454,1.0,1.0,0.99784 
0.22450760340778192,1.0,1.0,0.99787 
0.2248496819946193,1.0,1.0,0.99787 
0.22519176058145668,1.0,1.0,0.99789 
0.22553383916829406,1.0,1.0,0.99791 
0.22587591775513144,1.0,1.0,0.99797 
0.22621799634196882,1.0,1.0,0.99801 
0.22656007492880625,1.0,1.0,0.99803 
0.22690215351564363,1.0,1.0,0.99809 
0.22724423210248101,1.0,1.0,0.99812 
0.2275863106893184,1.0,1.0,0.99813 
0.22792838927615577,1.0,1.0,0.99817 
0.22827046786299315,1.0,1.0,0.99819 
0.22861254644983053,1.0,1.0,0.99825 
0.2289546250366679,1.0,1.0,0.99828 
0.2292967036235053,1.0,1.0,0.99833 
0.22963878221034267,1.0,1.0,0.99836 
0.22998086079718005,1.0,1.0,0.9984 
0.23032293938401743,1.0,1.0,0.99843 
0.2306650179708548,1.0,1.0,0.99845 
0.2310070965576922,1.0,1.0,0.99847 
0.23134917514452957,1.0,1.0,0.99849 
0.23169125373136695,1.0,1.0,0.99852 
0.23203333231820433,1.0,1.0,0.99857 
0.2323754109050417,1.0,1.0,0.9986 
0.2327174894918791,1.0,1.0,0.99864 
0.23305956807871647,1.0,1.0,0.99868 
0.23340164666555385,1.0,1.0,0.99868 
0.23374372525239123,1.0,1.0,0.9987 
0.2340858038392286,1.0,1.0,0.99874 
0.234427882426066,1.0,1.0,0.99875 
0.23476996101290343,1.0,1.0,0.99877 
0.2351120395997408,1.0,1.0,0.99881 
0.2354541181865782,1.0,1.0,0.99884 
0.23579619677341557,1.0,1.0,0.99886 
0.23613827536025295,1.0,1.0,0.99887 
0.23648035394709033,1.0,1.0,0.99888 
0.2368224325339277,1.0,1.0,0.99892 
0.2371645111207651,1.0,1.0,0.99892 
0.23750658970760247,1.0,1.0,0.99893 
0.23784866829443985,1.0,1.0,0.99897 
0.23819074688127723,1.0,1.0,0.99898 
0.2385328254681146,1.0,1.0,0.99899 
0.238874904054952,1.0,1.0,0.99901 
0.23921698264178937,1.0,1.0,0.99901 
0.23955906122862675,1.0,1.0,0.99902 
0.23990113981546413,1.0,1.0,0.99903 
0.2402432184023015,1.0,1.0,0.99908 


==> figures_/cdf_norm_class_rest.txt <==
x,eeg_cdf,wishart_cdf,t_wishart_cdf 
0.0561263024293162,0.0,0.0,0.00033 
0.05653711277534853,0.0,0.0,0.00041 
0.05694792312138086,0.0,0.0,0.00045 
0.0573587334674132,0.0,0.0,0.00053 
0.05776954381344553,0.0,0.0,0.00063 
0.058180354159477865,0.0,0.0,0.00075 
0.0585911645055102,0.0,0.0,0.00084 
0.05900197485154253,0.0,0.0,0.00096 
0.05941278519757487,0.0,0.0,0.0011 
0.0598235955436072,0.0,0.0,0.00123 
0.06023440588963953,0.0,0.0,0.0014 
0.060645216235671866,0.0,0.0,0.00156 
0.0610560265817042,0.0,0.0,0.00188 
0.06146683692773654,0.0,0.0,0.00207 
0.06187764727376887,0.0,0.0,0.00225 
0.0622884576198012,0.0,0.0,0.00248 
0.06269926796583354,0.025,0.0,0.00273 
0.06311007831186587,0.025,0.0,0.00304 
0.0635208886578982,0.025,0.0,0.00335 
0.06393169900393053,0.025,0.0,0.00384 
0.06434250934996287,0.025,0.0,0.00439 
0.06475331969599521,0.05,0.0,0.00483 
0.06516413004202753,0.05,0.0,0.00522 
0.06557494038805987,0.05,0.0,0.00562 
0.0659857507340922,0.05,0.0,0.0062 
0.06639656108012454,0.05,0.0,0.00679 
0.06680737142615686,0.05,0.0,0.00739 
0.0672181817721892,0.05,0.0,0.00809 
0.06762899211822154,0.05,0.0,0.00889 
0.06803980246425387,0.05,0.0,0.0098 
0.06845061281028621,0.05,0.0,0.01051 
0.06886142315631855,0.075,0.0,0.01147 
0.06927223350235087,0.075,0.0,0.01259 
0.06968304384838321,0.075,0.0,0.01347 
0.07009385419441554,0.075,0.0,0.01452 
0.07050466454044788,0.1,0.0,0.01569 
0.0709154748864802,0.1,0.0,0.01686 
0.07132628523251254,0.1,0.0,0.01829 
0.07173709557854488,0.1,0.0,0.01952 
0.0721479059245772,0.1,0.0,0.02107 
0.07255871627060954,0.1,0.0,0.02232 
0.07296952661664188,0.125,0.0,0.02369 
0.07338033696267421,0.125,0.0,0.02547 
0.07379114730870655,0.125,0.0,0.02727 
0.07420195765473887,0.125,0.0,0.0292 
0.07461276800077121,0.125,0.0,0.03122 
0.07502357834680354,0.15,0.0,0.03326 
0.07543438869283588,0.15,0.0,0.03561 
0.07584519903886822,0.15,0.0,0.03791 
0.07625600938490054,0.15,0.0,0.0403 
0.07666681973093288,0.15,0.0,0.04297 
0.07707763007696522,0.15,0.0,0.0456 
0.07748844042299755,0.15,0.0,0.04806 
0.07789925076902988,0.15,0.0,0.0506 
0.07831006111506221,0.15,0.0,0.0535 
0.07872087146109455,0.15,0.0,0.05671 
0.07913168180712687,0.15,0.0,0.05991 
0.07954249215315921,0.175,0.0,0.06319 
0.07995330249919155,0.2,0.0,0.06653 
0.08036411284522388,0.2,0.0,0.06991 
0.08077492319125622,0.2,0.0,0.07364 
0.08118573353728856,0.2,0.0,0.07736 
0.08159654388332088,0.2,0.0,0.08071 
0.08200735422935322,0.2,0.0,0.08448 
0.08241816457538555,0.2,0.0,0.08872 
0.08282897492141789,0.2,0.0,0.09305 
0.08323978526745021,0.2,0.0,0.09739 
0.08365059561348255,0.2,0.0,0.1017 
0.08406140595951489,0.2,0.0,0.10597 
0.08447221630554722,0.2,0.0,0.11076 
0.08488302665157955,0.2,0.0,0.11579 
0.0852938369976119,0.2,0.0,0.12028 
0.08570464734364422,0.225,0.0,0.125 
0.08611545768967656,0.225,0.0,0.12991 
0.08652626803570888,0.225,0.0,0.13497 
0.08693707838174122,0.225,0.0,0.14029 
0.08734788872777355,0.225,0.0,0.14555 
0.08775869907380589,0.225,0.0,0.15072 
0.08816950941983823,0.225,0.0,0.15583 
0.08858031976587055,0.225,0.0,0.16169 
0.08899113011190289,0.225,0.0,0.1673 
0.08940194045793523,0.225,0.0,0.17304 
0.08981275080396756,0.225,0.0,0.17922 
0.09022356114999988,0.25,1e-05,0.18534 
0.09063437149603222,0.275,1e-05,0.19141 
0.09104518184206456,0.275,2e-05,0.19767 
0.09145599218809689,0.3,3e-05,0.20391 
0.09186680253412922,0.3,4e-05,0.21014 
0.09227761288016156,0.3,5e-05,0.21622 
0.09268842322619389,0.325,6e-05,0.22261 
0.09309923357222623,0.325,9e-05,0.22899 
0.09351004391825857,0.325,0.0001,0.23533 
0.09392085426429089,0.325,0.00018,0.2419 
0.09433166461032322,0.35,0.00036,0.24808 
0.09474247495635556,0.35,0.00045,0.25501 
0.0951532853023879,0.375,0.00058,0.26167 
0.09556409564842022,0.375,0.00075,0.26829 
0.09597490599445256,0.4,0.00094,0.27469 
0.0963857163404849,0.4,0.00123,0.28132 
0.09679652668651723,0.4,0.00149,0.2884 
0.09720733703254957,0.4,0.00186,0.29516 
0.0976181473785819,0.4,0.00241,0.30235 
0.09802895772461423,0.4,0.00304,0.30949 
0.09843976807064655,0.4,0.00399,0.31655 
0.0988505784166789,0.4,0.00495,0.32405 
0.09926138876271123,0.4,0.00608,0.33115 
0.09967219910874356,0.4,0.00752,0.33779 
0.1000830094547759,0.4,0.00951,0.345 
0.10049381980080824,0.4,0.01187,0.35222 
0.10090463014684056,0.4,0.01481,0.35959 
0.10131544049287289,0.4,0.01791,0.36682 
0.10172625083890524,0.4,0.02186,0.3743 
0.10213706118493757,0.4,0.02596,0.38118 
0.10254787153096989,0.4,0.03102,0.38815 
0.10295868187700223,0.425,0.03675,0.39521 
0.10336949222303457,0.425,0.04319,0.40225 
0.1037803025690669,0.425,0.05044,0.40945 
0.10419111291509923,0.425,0.05861,0.4164 
0.10460192326113157,0.425,0.06814,0.42337 
0.1050127336071639,0.425,0.07888,0.43088 
0.10542354395319622,0.425,0.09058,0.4384 
0.10583435429922858,0.425,0.10355,0.44576 
0.1062451646452609,0.425,0.11765,0.4528 
0.10665597499129323,0.425,0.13348,0.45979 
0.10706678533732557,0.425,0.1505,0.46654 
0.10747759568335791,0.425,0.16908,0.47417 
0.10788840602939023,0.425,0.18882,0.48145 
0.10829921637542257,0.425,0.20919,0.48826 
0.10871002672145491,0.425,0.23034,0.49494 
0.10912083706748724,0.425,0.25316,0.50174 
0.10953164741351956,0.45,0.27688,0.50912 
0.10994245775955191,0.45,0.30278,0.51655 
0.11035326810558424,0.475,0.32843,0.5239 
0.11076407845161657,0.475,0.35499,0.53063 
0.1111748887976489,0.475,0.38231,0.53699 
0.11158569914368124,0.475,0.41046,0.54356 
0.11199650948971357,0.475,0.43901,0.55016 
0.11240731983574591,0.475,0.46726,0.55702 
0.11281813018177825,0.5,0.49667,0.56391 
0.11322894052781057,0.5,0.52608,0.5705 
0.1136397508738429,0.5,0.55448,0.57711 
0.11405056121987525,0.5,0.5833,0.58347 
0.11446137156590758,0.5,0.61148,0.59017 
0.1148721819119399,0.525,0.63881,0.59667 
0.11528299225797224,0.525,0.66576,0.60273 
0.11569380260400458,0.525,0.69083,0.60897 
0.1161046129500369,0.525,0.71528,0.61492 
0.11651542329606925,0.525,0.73875,0.62086 
0.11692623364210158,0.55,0.76096,0.62672 
0.11733704398813391,0.55,0.78281,0.63308 
0.11774785433416624,0.55,0.8027,0.63918 
0.11815866468019857,0.55,0.82222,0.64501 
0.11856947502623091,0.55,0.84009,0.65084 
0.11898028537226324,0.575,0.85689,0.65653 
0.11939109571829558,0.575,0.87129,0.66201 
0.11980190606432792,0.575,0.88463,0.6676 
0.12021271641036024,0.575,0.89755,0.67298 
0.12062352675639258,0.575,0.90945,0.67861 
0.12103433710242491,0.6,0.92034,0.68365 
0.12144514744845725,0.6,0.92979,0.68901 
0.12185595779448959,0.6,0.93899,0.6945 
0.12226676814052191,0.6,0.94675,0.69975 
0.12267757848655425,0.6,0.95362,0.70454 
0.12308838883258658,0.625,0.95999,0.7099 
0.12349919917861892,0.625,0.96571,0.71444 
0.12391000952465125,0.65,0.97041,0.71899 
0.12432081987068358,0.65,0.97456,0.72405 
0.12473163021671592,0.65,0.97805,0.72931 
0.12514244056274826,0.65,0.98148,0.73404 
0.12555325090878058,0.675,0.98416,0.73847 
0.1259640612548129,0.675,0.98667,0.74282 
0.12637487160084526,0.675,0.98884,0.74702 
0.1267856819468776,0.675,0.99069,0.75163 
0.1271964922929099,0.675,0.99222,0.75628 
0.12760730263894227,0.675,0.99348,0.7605 
0.1280181129849746,0.7,0.99458,0.765 
0.12842892333100692,0.725,0.99554,0.76944 
0.12883973367703927,0.725,0.99624,0.77361 
0.12925054402307157,0.75,0.99699,0.77782 
0.12966135436910392,0.75,0.9977,0.78219 
0.13007216471513627,0.75,0.99818,0.78654 
0.13048297506116857,0.75,0.99848,0.79065 
0.13089378540720092,0.75,0.99872,0.79467 
0.13130459575323325,0.75,0.99894,0.7985 
0.13171540609926558,0.75,0.99915,0.80252 
0.13212621644529793,0.75,0.99931,0.80655 
0.13253702679133025,0.75,0.99946,0.81028 
0.13294783713736258,0.75,0.99957,0.81396 
0.13335864748339493,0.775,0.99968,0.81738 
0.13376945782942726,0.775,0.99979,0.82097 
0.13418026817545958,0.775,0.99984,0.82438 
0.13459107852149194,0.775,0.99987,0.82789 
0.13500188886752426,0.775,0.99992,0.83099 
0.1354126992135566,0.775,0.99994,0.83409 
0.13582350955958894,0.775,0.99995,0.83708 
0.13623431990562127,0.775,0.99996,0.84025 
0.1366451302516536,0.775,0.99997,0.84335 
0.13705594059768594,0.775,0.99998,0.84632 
0.13746675094371824,0.775,1.0,0.84945 
0.1378775612897506,0.775,1.0,0.85245 
0.13828837163578295,0.775,1.0,0.85525 
0.13869918198181524,0.775,1.0,0.85812 
0.1391099923278476,0.775,1.0,0.86071 
0.13952080267387992,0.8,1.0,0.86335 
0.13993161301991225,0.8,1.0,0.86617 
0.1403424233659446,0.8,1.0,0.86899 
0.14075323371197693,0.8,1.0,0.87168 
0.14116404405800925,0.8,1.0,0.87442 
0.1415748544040416,0.825,1.0,0.87706 
0.14198566475007393,0.825,1.0,0.87969 
0.14239647509610626,0.825,1.0,0.8821 
0.1428072854421386,0.825,1.0,0.88468 
0.14321809578817093,0.825,1.0,0.88718 
0.14362890613420326,0.825,1.0,0.8895 
0.1440397164802356,0.825,1.0,0.89198 
0.1444505268262679,0.825,1.0,0.89414 
0.14486133717230026,0.825,1.0,0.8962 
0.14527214751833262,0.85,1.0,0.89835 
0.14568295786436491,0.85,1.0,0.90049 
0.14609376821039727,0.85,1.0,0.90245 
0.1465045785564296,0.85,1.0,0.9046 
0.14691538890246192,0.9,1.0,0.90651 
0.14732619924849427,0.9,1.0,0.90851 
0.1477370095945266,0.9,1.0,0.91045 
0.14814781994055892,0.9,1.0,0.91286 
0.14855863028659128,0.9,1.0,0.91461 
0.1489694406326236,0.9,1.0,0.91643 
0.14938025097865593,0.9,1.0,0.91827 
0.14979106132468828,0.9,1.0,0.92007 
0.1502018716707206,0.9,1.0,0.92173 
0.15061268201675293,0.9,1.0,0.92339 
0.15102349236278528,0.9,1.0,0.92502 
0.1514343027088176,0.9,1.0,0.92654 
0.15184511305484993,0.9,1.0,0.92808 
0.1522559234008823,0.925,1.0,0.92967 
0.15266673374691458,0.925,1.0,0.93101 
0.15307754409294694,0.925,1.0,0.9323 
0.1534883544389793,0.925,1.0,0.93381 
0.1538991647850116,0.925,1.0,0.93533 
0.15430997513104394,0.925,1.0,0.93664 
0.15472078547707627,0.925,1.0,0.93784 
0.1551315958231086,0.925,1.0,0.93917 
0.15554240616914095,0.925,1.0,0.94061 
0.15595321651517327,0.925,1.0,0.94186 
0.1563640268612056,0.925,1.0,0.94304 
0.15677483720723795,0.95,1.0,0.94422 
0.15718564755327027,0.95,1.0,0.94554 
0.1575964578993026,0.95,1.0,0.94689 
0.15800726824533495,0.95,1.0,0.94811 
0.15841807859136728,0.95,1.0,0.9492 
0.1588288889373996,0.95,1.0,0.95032 
0.15923969928343196,0.95,1.0,0.95141 
0.15965050962946428,0.95,1.0,0.95245 
0.1600613199754966,0.95,1.0,0.95353 
0.16047213032152896,0.95,1.0,0.95449 
0.16088294066756126,0.95,1.0,0.95537 
0.1612937510135936,0.95,1.0,0.95631 
0.16170456135962596,0.95,1.0,0.95733 
0.16211537170565826,0.95,1.0,0.95828 
0.16252618205169062,0.95,1.0,0.95914 
0.16293699239772294,0.95,1.0,0.96005 
0.16334780274375527,0.95,1.0,0.96087 
0.16375861308978762,0.95,1.0,0.96192 
0.16416942343581994,0.95,1.0,0.96282 
0.16458023378185227,0.95,1.0,0.96362 
0.16499104412788462,0.95,1.0,0.96444 
0.16540185447391695,0.95,1.0,0.96532 
0.16581266481994927,0.95,1.0,0.96601 
0.16622347516598163,0.95,1.0,0.96685 
0.16663428551201395,0.95,1.0,0.96761 
0.16704509585804628,0.95,1.0,0.9683 
0.16745590620407863,0.95,1.0,0.96898 
0.16786671655011096,0.95,1.0,0.9697 
0.16827752689614328,0.95,1.0,0.97032 
0.16868833724217563,0.95,1.0,0.97102 
0.16909914758820793,0.95,1.0,0.97163 
0.16950995793424029,0.95,1.0,0.97218 
0.16992076828027264,0.95,1.0,0.97274 
0.17033157862630494,0.95,1.0,0.97335 
0.1707423889723373,0.95,1.0,0.97397 
0.17115319931836961,0.95,1.0,0.97459 
0.17156400966440194,0.95,1.0,0.97518 
0.1719748200104343,0.95,1.0,0.97565 
0.17238563035646662,0.95,1.0,0.97612 
0.17279644070249894,0.95,1.0,0.97673 
0.1732072510485313,0.95,1.0,0.97735 
0.17361806139456362,0.95,1.0,0.97792 
0.17402887174059595,0.95,1.0,0.97849 
0.1744396820866283,0.95,1.0,0.97883 
0.17485049243266063,0.95,1.0,0.97921 
0.17526130277869295,0.95,1.0,0.97964 
0.1756721131247253,0.95,1.0,0.98013 
0.17608292347075763,0.95,1.0,0.9807 
0.17649373381678995,0.95,1.0,0.98116 
0.1769045441628223,0.95,1.0,0.98167 
0.1773153545088546,0.95,1.0,0.98206 
0.17772616485488696,0.95,1.0,0.98246 
0.1781369752009193,0.95,1.0,0.98285 
0.1785477855469516,0.95,1.0,0.98319 
0.17895859589298396,0.95,1.0,0.98359 
0.1793694062390163,0.95,1.0,0.98397 
0.1797802165850486,0.95,1.0,0.98436 
0.18019102693108097,0.95,1.0,0.98469 
0.1806018372771133,0.95,1.0,0.98511 
0.18101264762314562,0.975,1.0,0.98554 
0.18142345796917797,0.975,1.0,0.9858 
0.18183426831521027,0.975,1.0,0.98611 
0.18224507866124262,0.975,1.0,0.98638 
0.18265588900727497,0.975,1.0,0.98674 
0.18306669935330727,0.975,1.0,0.98708 
0.18347750969933962,0.975,1.0,0.98738 
0.18388832004537198,0.975,1.0,0.98766 
0.18429913039140428,0.975,1.0,0.98806 
0.18470994073743663,0.975,1.0,0.98828 
0.18512075108346898,0.975,1.0,0.98862 
0.18553156142950128,0.975,1.0,0.98881 
0.18594237177553363,0.975,1.0,0.98909 
0.18635318212156599,0.975,1.0,0.98944 
0.18676399246759828,0.975,1.0,0.98972 
0.18717480281363064,0.975,1.0,0.99003 
0.187585613159663,0.975,1.0,0.99021 
0.1879964235056953,0.975,1.0,0.99047 
0.18840723385172764,0.975,1.0,0.9907 
0.18881804419776,0.975,1.0,0.99099 
0.1892288545437923,0.975,1.0,0.99121 
0.18963966488982464,0.975,1.0,0.99135 
0.19005047523585694,0.975,1.0,0.99158 
0.1904612855818893,0.975,1.0,0.99176 
0.19087209592792165,0.975,1.0,0.99192 
0.19128290627395395,0.975,1.0,0.99212 
0.1916937166199863,0.975,1.0,0.99234 
0.19210452696601865,0.975,1.0,0.99254 
0.19251533731205095,0.975,1.0,0.9927 
0.1929261476580833,0.975,1.0,0.99283 
0.19333695800411566,0.975,1.0,0.99304 
0.19374776835014795,0.975,1.0,0.9932 
0.1941585786961803,0.975,1.0,0.99346 
0.19456938904221266,0.975,1.0,0.99369 
0.19498019938824496,0.975,1.0,0.99382 
0.1953910097342773,0.975,1.0,0.99394 
0.19580182008030966,0.975,1.0,0.99406 
0.19621263042634196,0.975,1.0,0.99422 
0.1966234407723743,0.975,1.0,0.99427 
0.1970342511184066,0.975,1.0,0.99439 
0.19744506146443896,0.975,1.0,0.99454 
0.19785587181047132,0.975,1.0,0.99472 
0.19826668215650362,0.975,1.0,0.9949 
0.19867749250253597,0.975,1.0,0.99501 
0.19908830284856832,0.975,1.0,0.99516 
0.19949911319460062,0.975,1.0,0.99522 
0.19990992354063297,0.975,1.0,0.99535 
0.20032073388666533,0.975,1.0,0.9954 
0.20073154423269762,0.975,1.0,0.99549 
0.20114235457872998,0.975,1.0,0.99565 
0.20155316492476233,0.975,1.0,0.99572 
0.20196397527079463,0.975,1.0,0.99588 
0.20237478561682698,0.975,1.0,0.99595 
0.20278559596285933,0.975,1.0,0.99603 
0.20319640630889163,0.975,1.0,0.99608 
0.20360721665492398,0.975,1.0,0.99616 
0.20401802700095634,0.975,1.0,0.99623 
0.20442883734698863,0.975,1.0,0.99636 
0.204839647693021,0.975,1.0,0.99644 
0.20525045803905329,0.975,1.0,0.99656 
0.20566126838508564,0.975,1.0,0.99661 
0.206072078731118,0.975,1.0,0.99666 
0.2064828890771503,0.975,1.0,0.99668 
0.20689369942318264,0.975,1.0,0.99674 
0.207304509769215,0.975,1.0,0.9968 
0.2077153201152473,0.975,1.0,0.99685 
0.20812613046127965,0.975,1.0,0.99696 
0.208536940807312,0.975,1.0,0.99702 
0.2089477511533443,0.975,1.0,0.99708 
0.20935856149937665,0.975,1.0,0.99718 
0.209769371845409,0.975,1.0,0.99725 
0.2101801821914413,0.975,1.0,0.99728 
0.21059099253747365,0.975,1.0,0.99736 
0.211001802883506,0.975,1.0,0.9974 
0.2114126132295383,0.975,1.0,0.99748 
0.21182342357557066,0.975,1.0,0.99753 
0.212234233921603,0.975,1.0,0.99758 
0.2126450442676353,0.975,1.0,0.99762 
0.21305585461366766,0.975,1.0,0.99764 
0.21346666495969996,0.975,1.0,0.99769 
0.2138774753057323,0.975,1.0,0.99774 
0.21428828565176467,0.975,1.0,0.99782 
0.21469909599779696,0.975,1.0,0.99784 
0.21510990634382932,0.975,1.0,0.99787 
0.21552071668986167,0.975,1.0,0.99791 
0.21593152703589397,0.975,1.0,0.99795 
0.21634233738192632,0.975,1.0,0.99804 
0.21675314772795867,0.975,1.0,0.9981 
0.21716395807399097,0.975,1.0,0.99814 
0.21757476842002332,0.975,1.0,0.99817 
0.21798557876605568,0.975,1.0,0.99823 
0.21839638911208797,0.975,1.0,0.99827 
0.21880719945812033,0.975,1.0,0.99831 
0.21921800980415268,0.975,1.0,0.99835 
0.21962882015018498,0.975,1.0,0.9984 
0.22003963049621733,0.975,1.0,0.99842 
0.22045044084224968,0.975,1.0,0.99845 
0.22086125118828198,0.975,1.0,0.99848 
0.22127206153431433,0.975,1.0,0.99853 
0.22168287188034663,0.975,1.0,0.99857 
0.22209368222637899,0.975,1.0,0.9986 
0.22250449257241134,0.975,1.0,0.99864 
0.22291530291844364,0.975,1.0,0.99869 
0.223326113264476,0.975,1.0,0.99875 
0.22373692361050834,0.975,1.0,0.99876 
0.22414773395654064,0.975,1.0,0.99879 
0.224558544302573,0.975,1.0,0.99881 
0.22496935464860535,0.975,1.0,0.99884 
0.22538016499463764,0.975,1.0,0.99885 
0.22579097534067,0.975,1.0,0.99887 
0.22620178568670235,0.975,1.0,0.99891 
0.22661259603273465,0.975,1.0,0.99893 
0.227023406378767,0.975,1.0,0.999 
0.22743421672479935,0.975,1.0,0.999 
0.22784502707083165,0.975,1.0,0.99903 
0.228255837416864,0.975,1.0,0.99904 
0.22866664776289636,0.975,1.0,0.99907 
0.22907745810892866,0.975,1.0,0.99908 
0.229488268454961,0.975,1.0,0.99909 
0.2298990788009933,0.975,1.0,0.99911 
0.23030988914702566,0.975,1.0,0.99914 
0.230720699493058,0.975,1.0,0.99915 
0.2311315098390903,0.975,1.0,0.99917 
0.23154232018512266,0.975,1.0,0.9992 
0.23195313053115502,0.975,1.0,0.99921 
0.2323639408771873,0.975,1.0,0.99921 
0.23277475122321967,0.975,1.0,0.99922 
0.23318556156925202,0.975,1.0,0.99922 
0.23359637191528432,0.975,1.0,0.99922 
0.23400718226131667,0.975,1.0,0.99924 
0.23441799260734902,0.975,1.0,0.99925 
0.23482880295338132,0.975,1.0,0.99925 
0.23523961329941367,0.975,1.0,0.99929 
0.23565042364544603,0.975,1.0,0.9993 
0.23606123399147833,0.975,1.0,0.99931 
0.23647204433751068,0.975,1.0,0.99931 
0.23688285468354298,0.975,1.0,0.99932 
0.23729366502957533,0.975,1.0,0.99932 
0.23770447537560768,1.0,1.0,0.99933 
0.23811528572163998,1.0,1.0,0.99934 
0.23852609606767233,1.0,1.0,0.99936 
0.23893690641370469,1.0,1.0,0.99938 
0.23934771675973698,1.0,1.0,0.99938 
0.23975852710576934,1.0,1.0,0.99939 
0.2401693374518017,1.0,1.0,0.9994 
0.240580147797834,1.0,1.0,0.99941 
0.24099095814386634,1.0,1.0,0.99942 
0.2414017684898987,1.0,1.0,0.99944 
0.241812578835931,1.0,1.0,0.99945 
0.24222338918196334,1.0,1.0,0.99945 
0.2426341995279957,1.0,1.0,0.99946 
0.243045009874028,1.0,1.0,0.99947 
0.24345582022006035,1.0,1.0,0.99949 
0.2438666305660927,1.0,1.0,0.99951 
0.244277440912125,1.0,1.0,0.99951 
0.24468825125815735,1.0,1.0,0.99951 
0.24509906160418965,1.0,1.0,0.99953 
0.245509871950222,1.0,1.0,0.99953 
0.24592068229625436,1.0,1.0,0.99955 
0.24633149264228665,1.0,1.0,0.99957 
0.246742302988319,1.0,1.0,0.99957 
0.24715311333435136,1.0,1.0,0.99957 
0.24756392368038366,1.0,1.0,0.99959 
0.247974734026416,1.0,1.0,0.99959 
0.24838554437244836,1.0,1.0,0.99961 
0.24879635471848066,1.0,1.0,0.99962 
0.24920716506451301,1.0,1.0,0.99963 
0.24961797541054537,1.0,1.0,0.99965 
0.25002878575657767,1.0,1.0,0.99965 
0.25043959610261,1.0,1.0,0.99965 
0.25085040644864237,1.0,1.0,0.99965 
0.25126121679467467,1.0,1.0,0.99967 
0.251672027140707,1.0,1.0,0.99968 
0.2520828374867394,1.0,1.0,0.99968 
0.2524936478327717,1.0,1.0,0.99969 
0.252904458178804,1.0,1.0,0.9997 
0.2533152685248363,1.0,1.0,0.99971 
0.2537260788708687,1.0,1.0,0.99972 
0.25413688921690103,1.0,1.0,0.99972 
0.2545476995629333,1.0,1.0,0.99973 
0.2549585099089657,1.0,1.0,0.99973 
0.25536932025499803,1.0,1.0,0.99974 
0.25578013060103033,1.0,1.0,0.99975 
0.2561909409470627,1.0,1.0,0.99975 
0.25660175129309504,1.0,1.0,0.99976 
0.25701256163912733,1.0,1.0,0.99976 
0.2574233719851597,1.0,1.0,0.99976 
0.25783418233119204,1.0,1.0,0.99976 
0.25824499267722434,1.0,1.0,0.99976 
0.2586558030232567,1.0,1.0,0.99976 
0.25906661336928904,1.0,1.0,0.99976 
0.25947742371532134,1.0,1.0,0.99977 
0.2598882340613537,1.0,1.0,0.99977 
0.26029904440738605,1.0,1.0,0.99977 
0.26070985475341835,1.0,1.0,0.99977 
0.2611206650994507,1.0,1.0,0.99977 

